Nuclear star clusters in 228 spiral galaxies in the HST/WFPC2 archive: catalogue and comparison to other stellar systems

We present a catalogue of photometric and structural properties of 228 nuclear star clusters (NSCs) in nearby late-type disk galaxies. These new measurements are derived from a homogeneous analysis of all suitable WFPC2 images in the $HST$ archive. The luminosity and size of each NSC is derived from an iterative PSF-fitting technique, which adapts the fitting area to the effective radius ($r_{\rm eff}$) of the NSC, and uses a WFPC2-specific PSF model tailored to the position of each NSC on the detector. The luminosities of NSCs are $\leq\!10^8L_{\rm V,\odot}$, and their integrated optical colours suggest a wide spread in age. We confirm that most NSCs have sizes similar to Globular Clusters (GCs), but find that the largest and brightest NSCs occupy the regime between Ultra Compact Dwarf (UCD) and the nuclei of early-type galaxies in the size-luminosity plane. The overlap in size, mass, and colour between the different incarnations of compact stellar systems provides a support for the notion that at least some UCDs and the most massive Galactic GCs, may be remnant nuclei of disrupted disk galaxies. We find tentative evidence for the NSCs' $r_{\rm eff}$ to be smaller when measured in bluer filters, and discuss possible implications of this result. We also highlight a few examples of complex nuclear morphologies, including double nuclei, extended stellar structures, and nuclear $F606W$ excess from either recent (circum-)nuclear star formation and/or a weak AGN. Such examples may serve as case studies for ongoing NSC evolution via the two main suggested mechanisms, namely cluster merging and $in\ situ$ star formation.

==> web_only/F300-814W_bchi_fix_ellpa_ra_dec.dat <==
#c OBJECT ch*16 %15s 
#c ELLIPT_F606W d %8.2f 
#c le_ELLIPT_F606W d %8.2f 
#c ue_ELLIPT_F606W d %8.2f 
#c PA_sky_F606W d %8.1f 
#c le_PA_F606W d %8.1f 
#c ue_PA_F606W d %8.1f 
#c ELLIPT_F814W d %8.2f 
#c le_ELLIPT_F814W d %8.2f 
#c ue_ELLIPT_F814W d %8.2f 
#c PA_sky_F814W d %8.1f 
#c le_PA_F814W d %8.1f 
#c ue_PA_F814W d %8.1f 
#c ELLIPT_F450W d %8.2f 
#c le_ELLIPT_F450W d %8.2f 
#c ue_ELLIPT_F450W d %8.2f 
#c PA_sky_F450W d %8.1f 
#c le_PA_F450W d %8.1f 
#c ue_PA_F450W d %8.1f 
#c ELLIPT_F555W d %8.2f 
#c le_ELLIPT_F555W d %8.2f 
#c ue_ELLIPT_F555W d %8.2f 
#c PA_sky_F555W d %8.1f 
#c le_PA_F555W d %8.1f 
#c ue_PA_F555W d %8.1f 
#c ELLIPT_F300W d %8.2f 
#c le_ELLIPT_F300W d %8.2f 
#c ue_ELLIPT_F300W d %8.2f 
#c PA_sky_F300W d %8.1f 
#c le_PA_F300W d %8.1f 
#c ue_PA_F300W d %8.1f 
#c ELLIPT_F439W d %8.2f 
#c le_ELLIPT_F439W d %8.2f 
#c ue_ELLIPT_F439W d %8.2f 
#c PA_sky_F439W d %8.1f 
#c le_PA_F439W d %8.1f 
#c ue_PA_F439W d %8.1f 
#c ELLIPT_F336W d %8.2f 
#c le_ELLIPT_F336W d %8.2f 
#c ue_ELLIPT_F336W d %8.2f 
#c PA_sky_F336W d %8.1f 
#c le_PA_F336W d %8.1f 
#c ue_PA_F336W d %8.1f 
#c ELLIPT_F380W d %8.2f 
#c le_ELLIPT_F380W d %8.2f 
#c ue_ELLIPT_F380W d %8.2f 
#c PA_sky_F380W d %8.1f 
#c le_PA_F380W d %8.1f 
#c ue_PA_F380W d %8.1f 
#c ELLIPT_F675W d %8.2f 
#c le_ELLIPT_F675W d %8.2f 
#c ue_ELLIPT_F675W d %8.2f 
#c PA_sky_F675W d %8.1f 
#c le_PA_F675W d %8.1f 
#c ue_PA_F675W d %8.1f 

         DDO078     0.09     0.00     0.00    148.3     -2.0      2.2     0.06     0.00     0.00    159.9     -3.9      6.7 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
    ESO138-G010 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.05     0.00     0.05    105.8     -6.0      1.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
    ESO187-G051 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.23    -0.14     0.16    115.2    -42.2     43.6 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
    ESO202-G041 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.17    -0.17     0.17     37.4    -56.2     56.3 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
    ESO241-G006 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.39    -0.08     0.09     74.2     -9.8      7.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
    ESO271-G005     0.53    -0.47     0.10     54.5     -4.4      3.3 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
    ESO290-G039 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.31    -0.31     0.31     16.8    -28.1     19.7 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
   ESO301-IG011     0.37    -0.05     0.06    134.6     -5.8      4.4 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
    ESO357-G012     0.07    -0.07     0.07     62.2    -16.9     16.9 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
    ESO358-G005 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.09    -0.09     0.09    114.8    -30.9     16.9 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
    ESO359-G029 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.20    -0.20     0.20     67.1    -19.7     14.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
    ESO404-G003     0.45    -0.09     0.07    141.0     -2.1      7.7 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
    ESO418-G008     0.53    -0.53     0.53    147.2     -1.7      0.9     0.15    -0.01     0.01     51.1    -28.1     16.9 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.27    -0.27     0.28     78.1    -19.0     23.2 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
    ESO498-G005     0.05    -0.05     0.05    134.0     -4.2     32.3 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
    ESO502-G020     0.07    -0.01     0.01     90.7    -28.1     78.8 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
    ESO504-G017 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.42    -0.42     0.23     69.8    -21.1     28.8 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
    ESO504-G030 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.17    -0.17     0.17     32.1     -4.2     18.3 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
    ESO508-G034     0.11    -0.11     0.11    160.0    -90.0     90.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
    ESO508-G036     0.34     0.00     0.01      3.5     -0.3      0.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
    ESO549-G018     0.04    -0.04     0.04      3.0    -53.4      8.4 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
    ESO572-G022     0.35    -0.35     0.07    104.6    -14.4      6.3 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
         IC0239     0.05     0.00     0.00     14.7    -21.1     71.7     0.09    -0.01     0.01     40.8    -23.9     47.8     0.43    -0.43     0.44     40.6    -10.9     14.8 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
         IC0396     0.15    -0.15     0.15     20.1     -6.1      0.1     0.13     0.00     0.00     20.8     -8.2      0.3     0.13    -0.13     0.13     34.1     -0.6     12.2 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
         IC0769     0.44    -0.44     0.44     22.2     -4.9      3.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
         IC1933     0.13    -0.03     0.05    167.0    -90.0     90.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
         IC2056     0.05     0.00     0.00    147.6     -4.9      7.0     0.07     0.00     0.00     61.2     -0.6     15.8     0.09     0.00     0.00     70.9     -1.8      4.8 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
         IC2129 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.07    -0.07     0.07    140.8    -90.0     90.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
         IC3021     0.23    -0.23     0.23     25.0     -8.4     12.7 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
         IC3298     0.47    -0.09     0.12    113.3     -4.0      7.2 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
         IC4710 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.24    -0.08     0.09     50.2     -0.4      0.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.24    -0.02     0.01     37.1     -1.7      2.6 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.30    -0.02     0.03     28.6     -2.6      5.8 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
         IC5256     0.26    -0.26     0.27    136.8     -7.0     42.2 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
         IC5332 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.19    -0.01     0.04    144.1    -26.0      4.9     0.48    -0.41     0.08    156.6     -4.6     10.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
           M063 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.14    -0.14     0.14    140.0     -0.3     12.6 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
           M074     0.06     0.00     0.00     79.1     -4.2      7.0     0.05     0.00     0.00    158.6    -11.1      4.0     0.09     0.00     0.00    136.7    -10.2      5.3 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
           M083 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.14    -0.01     0.00    153.6    -12.0      2.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
           M100 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.17    -0.01     0.17     33.0     -3.7      3.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.15    -0.02     0.01     29.1     -4.0      4.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF
           M101 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.68    -0.68     0.09    162.8     -0.1      5.9 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
           M106 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.06    -0.01     0.01     53.7    -30.9      8.4 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
           M108     0.30    -0.30     0.30    109.5     -2.1      9.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
  MCG-01-03-085     0.18    -0.01     0.18     82.0    -10.2      5.3     0.12    -0.12     0.12     18.7    -10.9     13.4     0.27    -0.07     0.10      0.7    -16.2     14.8 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
  MCG-03-13-063     0.39    -0.36     0.08     25.3    -10.0      3.7     0.43    -0.06     0.03      3.8     -8.1      1.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC0014 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.40    -0.14     0.11    162.9    -12.0     17.6 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC0247     0.15    -0.15     0.15      5.8     -0.9      1.2 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC0275 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.06     0.00     0.00     22.0    -28.1     28.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC0300 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.04     0.00     0.00    123.0     -0.2     13.9 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       NGC0337A INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.28    -0.07     0.07     25.7    -14.1      8.4 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC0406     0.13    -0.01     0.01     86.5    -14.1     14.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC0428     0.13     0.00     0.01     69.5    -10.9      6.7     0.09    -0.09     0.09     49.7     -4.2     12.7     0.20    -0.07     0.03     80.2    -26.7     29.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.00     0.00     0.00    101.2    -90.0     90.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC0600 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.05    -0.01     0.00     81.6    -28.1     39.4 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC0672     0.09    -0.09     0.09     90.7     -7.7      4.2     0.05     0.00     0.00    111.6    -10.2      8.8     0.01     0.00     0.00    111.0    -64.7     36.6 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC0853 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.06    -0.06     0.06     62.2    -39.4     28.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC0864     0.09     0.00     0.00     44.8     -0.1     66.7     0.01     0.00     0.00    118.4    -87.9      6.3 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC0959     0.27    -0.27     0.27    120.5     -0.9      1.8     0.35    -0.01     0.01     98.7     -1.7      0.7     0.42    -0.01     0.01    105.4     -0.7      1.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC1003     0.10     0.00     0.01     75.1    -15.1      4.2     0.19    -0.01     0.01    164.0     -4.0      4.0     0.19    -0.04     0.04    161.6    -15.1      8.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC1042     0.20    -0.01     0.02    110.5     -4.3      1.0     0.16     0.00     0.00    158.2     -2.5      2.5     0.18     0.00     0.00    128.0     -0.8     36.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC1058     0.10    -0.10     0.10     84.3     -1.1      3.9 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.09     0.00     0.00    144.6    -13.0      5.3 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC1073     0.23    -0.23     0.02    166.2    -20.2      2.6     0.12    -0.01     0.00    121.5    -90.0     90.0     0.19    -0.19     0.02    131.9    -14.8     13.4 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC1156 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.09    -0.09     0.09     70.9    -47.8     42.2 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC1249     0.21    -0.21     0.21    139.5     -7.0      4.2     0.20    -0.01     0.01    105.6     -4.0      8.3     0.18    -0.18     0.04     11.3     -8.1     13.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC1258     0.19     0.00     0.01     92.3     -7.0      1.3     0.07    -0.02     0.02    119.8    -73.1     61.9     0.42    -0.21     0.43     79.8    -10.5     17.9 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC1310     0.27    -0.04     0.04    175.8    -12.0      3.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC1325     0.37    -0.01     0.01    170.7     -0.5      1.3     0.42    -0.42     0.02     54.7     -1.1      2.5     0.52    -0.52     0.53     60.8     -2.4      4.7 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       NGC1325A     0.08     0.00     0.00     49.5     -9.1      3.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       NGC1326A     0.43    -0.14     0.10     36.9     -7.0      9.8     0.73    -0.76     0.16     13.6     -5.4      3.7 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.55    -0.55     0.18      3.4     -2.6     14.2 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC1385     0.13    -0.03     0.03     43.0    -19.2      0.4     0.22    -0.06     0.13     46.6    -90.0     90.0     0.16    -0.16     0.06    131.2     -1.1     33.8 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC1406     0.28    -0.01     0.03     31.0     -3.2      2.1     0.55     0.00     0.00     85.1     -3.4      0.2     0.73    -0.57     0.05     87.9     -4.8      1.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC1483     0.01     0.00     0.00      1.9    -90.0     90.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC1487     0.39    -0.11     0.10     95.6     -1.8      0.6     0.25    -0.25     0.25     31.8     -3.3      0.9     0.26    -0.26     0.00     26.3     -1.2      0.9 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC1493     0.62    -0.62     0.05      3.4     -0.7      0.8     0.17    -0.17     0.17    171.9     -0.5      6.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC1494 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.35    -0.03     0.36     44.5     -7.4     10.9     0.56    -0.25     0.11     56.0    -12.3      4.6 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC1507 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.07    -0.07     3.27    160.9    -90.0     90.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC1518     0.08    -0.08     0.08     76.9    -16.9     61.9 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC1559     0.39     0.00     0.00     83.1     -1.7      2.7     0.29    -0.05     0.09     98.0     -1.8      8.2     0.22    -0.05     0.03     77.5     -4.6      8.3 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC1566 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.18    -0.18     0.18    178.5     -0.9      1.2 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.15     0.00     0.00      7.9     -0.1      7.9 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.49    -0.49     0.07      7.6     -0.9      7.4 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC1569 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.19    -0.19     0.19    129.3     -2.8      0.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.18    -0.18     0.18    128.3     -0.1      3.6 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC1744     0.29    -0.29     0.29     71.7     -3.2      1.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC1796 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.28    -0.28     0.28    163.1     -0.5      5.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC1809     0.75     0.00     0.03     89.6     -1.4      0.4     0.68    -0.13     0.02     91.4     -0.9      1.2     0.88    -0.73     0.15     94.9     -1.4      1.3 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC1892     0.12    -0.01     0.00     46.0     -1.1     58.7     0.24    -0.04     0.07     57.8     -3.9     15.6     0.10    -0.08     0.24    126.7    -90.0     90.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC2090     0.23    -0.03     0.01     74.0     -2.5      2.2 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC2139 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.24    -0.24     0.24     87.2     -0.9      1.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.25    -0.01     0.00    109.5     -1.8      3.2 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC2207 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.16    -0.16     0.16     67.1     -0.7      6.4 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.15     0.00     0.01     75.2     -3.3      2.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.30    -0.01     0.01     72.1     -2.3      2.3     0.20    -0.11     0.11     75.8    -64.7     42.2 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC2283     0.15    -0.15     0.15    163.1     -5.4      6.2     0.13    -0.13     0.13    173.3     -8.8      6.7     0.28    -0.05     0.06      9.6    -13.7      7.4 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC2344     0.08    -0.08     0.08     93.6     -0.2      4.4     0.05    -0.05     0.05     63.9     -7.3      1.1     0.09     0.00     0.00     53.1     -7.9      1.6 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC2427     0.75    -0.33     0.06     34.6     -1.1      1.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC2500 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.20    -0.01     0.00     47.4     -6.5      2.6     0.30    -0.08     0.02     75.4     -8.1      9.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC2541     0.30    -0.05     0.05    178.7    -13.0      7.4 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC2552 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.08    -0.08     0.08    107.0     -9.8      4.2 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC2748     0.58    -0.58     0.58    164.5     -2.6      0.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC2758     0.14    -0.01     0.00     38.1    -23.2      2.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC2763 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.13    -0.13     0.13     86.6    -14.1     14.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC2805 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.11    -0.11     0.11     44.9    -15.5      7.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC2835     0.05     0.00     0.00    110.3     -8.4     25.3     0.12     0.00     0.00     50.4     -2.6     11.4     0.11    -0.01     0.02    153.7    -40.1     10.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC2903     0.17     0.00     0.00     38.6     -1.5      0.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.29    -0.29     0.29    179.8     -1.5      1.8
        NGC2997     0.04     0.00     0.00    108.8    -23.2      2.1     0.07     0.00     0.00     15.7    -10.9      0.7     0.05     0.00     0.00    177.9    -11.6     13.4 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC3041     0.14    -0.14     0.14    108.0    -10.2      8.1     0.15    -0.02     0.01    121.0    -10.2      5.3     0.10    -0.02     0.10    105.4    -24.6     19.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC3184     0.18    -0.02     0.01     28.9     -6.8      1.8 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC3259     0.25     0.00     0.00    144.0     -0.3      3.6 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC3274     0.22    -0.22     0.22     53.1     -4.4      4.0     0.22    -0.22     0.23     54.1    -10.4      3.7     0.33    -0.33     0.09     39.5    -11.1      4.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.39    -0.19     0.22     79.8     -4.9     29.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC3319     0.29    -0.01     0.01     83.3     -7.6      2.6     0.08     0.00     0.00     75.3     -5.8      2.3 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.04     0.00     0.00     74.4     -3.0     10.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC3338     0.42     0.00     0.00    119.9     -0.8      0.2     0.40    -0.01     0.01    120.0     -1.5      0.2     0.41    -0.04     0.04    118.1     -2.8      0.4 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC3344     0.15    -0.15     0.15     16.5     -0.3      1.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.08     0.00     0.00    115.6     -0.1     47.3 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC3346 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.34    -0.02     0.05     42.0     -5.0      2.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC3359     0.03     0.00     0.00     71.5    -59.1     42.2     0.20    -0.20     0.20    100.9    -25.0      4.6     0.28    -0.07     0.12    154.7    -32.3     29.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC3423     0.16    -0.16     0.01     87.3     -7.0      7.0     0.08    -0.08     0.08     17.5     -8.4     14.1     0.30    -0.04     0.04    176.0     -9.5      6.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC3445 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.12    -0.12     0.01    110.2    -15.5      4.2 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.22    -0.08     0.15     12.4    -90.0     90.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC3455     0.15    -0.01     0.01    150.0     -7.0      4.2 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC3621     0.06     0.00     0.06     97.6     -4.2      1.4 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC3631     0.01    -0.01     0.00     71.1    -79.3      0.9     0.01     0.00     0.00     78.0     -0.2      1.8     0.03    -0.03     0.00     96.9    -23.2      6.3 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC3666     0.43     0.00     0.00    118.3     -1.4      0.6     0.36    -0.18     0.15    144.6     -0.2      3.2     0.26    -0.07     0.03    149.7     -0.7      4.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC3756     0.18    -0.01     0.02    158.4     -6.5      3.3     0.05     0.00     0.00     28.3     -1.9      0.1     0.06    -0.01     0.00    155.9    -26.7     35.2 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC3782     0.31    -0.05     0.04    163.2     -4.2     12.7     0.23    -0.04     0.04     84.6     -8.4      8.4     0.36    -0.36     0.21     90.7     -8.8     17.2 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC3906 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.09    -0.02     0.01     64.9    -56.3     28.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC3913     0.03     0.00     0.00     83.3    -57.7     30.9     0.03    -0.03     0.03     37.1    -90.0     90.0     0.07    -0.01     0.01    136.2    -29.5     38.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC3949     0.32     0.00     0.00     42.7     -5.0      1.1     0.32    -0.02     0.03     27.8     -3.6      2.4     0.21    -0.01     0.02     40.4    -10.2      6.7 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4030     0.20    -0.20     0.20     13.7     -5.3      0.1     0.20    -0.20     0.20     44.9     -0.2     10.2     0.36    -0.02     0.06     38.9     -3.6      1.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4041     0.04     0.00     0.00     11.8    -59.6      1.0     0.28    -0.01     0.02     67.5     -2.1      1.0     0.03     0.00     0.00    159.6    -83.0     18.3 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4062     0.44    -0.01     0.02    164.5     -1.8      2.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4096     0.17    -0.17     0.17    168.8     -3.5     10.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4204 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.06    -0.01     0.01     67.4    -73.1     16.9 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4208     0.27    -0.27     0.27     11.5     -6.9      0.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.31    -0.31     0.31    132.6     -7.0      7.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4214     0.15    -0.15     0.15     26.6     -1.9      0.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4237     0.18     0.00     0.00    156.7     -1.8      6.6     0.15    -0.01     0.00    147.0    -11.8      2.6     0.20    -0.01     0.01    150.1    -13.0      4.6 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4242     0.15     0.00     0.00    114.8     -3.5      4.9 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4254     0.05     0.00     0.00     14.5     -0.1     38.8 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.18    -0.02     0.02     67.6     -5.3     15.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4276     0.30    -0.07     0.06    155.2     -7.0     15.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4299 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.03     0.00     0.00    124.9    -33.8     56.2 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4393     0.02    -0.02     0.02    119.2    -73.1     61.9     0.06    -0.01     0.01    146.8    -40.8     35.2     0.09    -0.02     0.02      0.9    -42.2     59.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4395 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.32     0.00     0.32    140.3     -2.1      0.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4396     0.22    -0.05     0.02    101.5     -7.0     12.7 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       NGC4411b INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.06    -0.06     0.00     94.5      0.0      2.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4414 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.34    -0.34     0.34    125.1     -0.2      0.2 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4449     0.31    -0.01     0.02     49.1      0.0      1.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4487     0.36    -0.08     0.02     50.5     -2.5      1.8     0.24    -0.24     0.05     97.1     -3.5      7.7     0.22    -0.22     3.97     95.7    -90.0     90.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4490     0.16    -0.16     0.01     61.4     -3.5      3.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       NGC4496A INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.24    -0.01     0.03    153.6     -2.1      4.2 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.29    -0.29     0.29    100.0     -6.2      5.4 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4498     0.22    -0.22     0.22    128.0     -7.0      7.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4504     0.11    -0.11     0.11     37.0    -15.5      4.2     0.18    -0.01     0.02     76.1     -6.5      5.4     0.39    -0.05     0.07     74.1     -3.7      8.3 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4517     0.18    -0.18     0.18    115.1     -3.5     12.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4522     0.58    -0.06     0.58     54.0     -2.5      1.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4525     0.21    -0.02     0.02     34.9     -8.1      8.1     0.13    -0.07     0.04     74.6    -29.5     16.2     0.39    -0.39     0.08    175.0     -8.1      8.8 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4534     0.08    -0.08     0.08    157.9    -25.3     14.1     0.14    -0.01     0.01      8.2     -6.7     13.0     0.20    -0.02     0.03     29.9    -14.8     10.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4540 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.34    -0.34     0.34     50.7     -2.1      3.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4559     0.30     0.00     0.01     75.4     -0.5      1.9     0.32    -0.32     0.32    137.4     -0.4     12.7     0.42    -0.42     0.20    135.9     -0.2      8.2 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4567     0.12    -0.12     0.12     93.7     -3.5      2.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4571 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.09    -0.09     0.09     26.0    -24.4      2.3 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.17     0.00     0.01     29.8     -5.3      7.4 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4592     0.10    -0.01     0.01      4.5    -19.0     17.6 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4595     0.11    -0.11     0.09    108.1    -44.6      5.3     0.39    -0.39     0.12    116.5    -11.7      1.7     0.21    -0.21     0.26    119.4    -23.9     23.9 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4597     0.23    -0.01     0.02     84.6     -8.6      3.3 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4618 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.20    -0.01     0.01     73.5     -1.8      2.5     0.08    -0.01     0.01     19.4    -57.7     18.3 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4625 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.02     0.00     0.00     33.5    -28.1     39.4 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.24     0.00     0.24     15.5     -3.1      1.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4631     0.15    -0.15     0.01    164.1    -14.4      1.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4634     0.36    -0.36     0.36     74.8     -4.2      9.8 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4635     0.15    -0.02     0.02     59.6    -40.1     29.5     0.24    -0.03     0.02     27.0    -13.4      8.1     0.25    -0.25     0.18     57.5    -59.1     61.9 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4639 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.21    -0.21     0.21    109.2     -7.0      4.2     0.20    -0.03     0.00     85.6    -10.7      0.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4651 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.38    -0.38     0.00    176.1      0.0      0.2     0.34     0.00     0.00     33.7     -0.8      0.2     0.37    -0.01     0.00    177.5     -1.7      0.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4656     0.42    -0.04     0.04    163.9     -2.2      2.9     0.05     0.00     0.00     48.9    -14.8      9.5     0.03     0.00     0.00     35.1    -21.1     29.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4700     0.03     0.00     0.00     99.7     -2.1     68.9 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4701 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.07     0.00     0.00     48.3     -2.1      4.9 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4771 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.17    -0.04     0.04    177.1    -12.0     14.8 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4775 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.18    -0.02     0.02    122.2     -1.1      8.8 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4781     0.12     0.00     0.01    111.9     -7.0     21.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4790 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.30    -0.02     0.00    137.3     -3.4      0.2     0.43    -0.43     0.43    133.4     -1.7      0.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4806     0.16    -0.03     0.04    149.4     -9.8      7.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4861     0.63    -0.63     0.10    157.0     -4.2      6.3 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4900     0.17    -0.17     0.17    165.5     -0.5     13.5     0.00     0.00     0.00    128.4    -90.0     90.0     0.36    -0.13     0.03      1.0     -5.8      2.6 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4904 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.36    -0.04     0.04     61.6     -2.1     10.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC4942     0.01     0.00     0.00    144.1    -10.5     30.2 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC5054     0.33    -0.03     0.04     73.8     -0.2      2.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC5068     0.05     0.00     0.00      9.0     -4.2     18.3     0.04     0.00     0.00    175.5    -20.4      2.1     0.17    -0.17     0.00     17.9     -8.6      1.9 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC5112     0.44    -0.13     0.09     40.3     -7.4     11.6     0.05    -0.01     0.01    132.8    -90.0     90.0     0.36    -0.27     0.47    133.4    -57.0     26.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC5204     0.27     0.00     0.00     97.1     -3.7      0.7     0.31    -0.01     0.02    101.9     -0.7      2.9     0.26    -0.04     0.02    159.8     -6.5      2.6     0.34    -0.34     0.34    162.5     -1.8      2.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC5264     0.47    -0.04     0.01      7.6     -0.2      1.0     0.42    -0.42     0.42      9.0     -0.2      2.3 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC5300     0.25    -0.25     0.25     91.8     -2.3      0.9     0.27    -0.27     0.27     82.5     -8.2      0.3     0.32    -0.01     0.01     98.2     -2.5      2.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC5334     0.15    -0.01     0.01    145.3     -9.1     10.2     0.12    -0.01     0.01    137.2    -15.1      8.8     0.23    -0.04     0.04     96.1    -19.0     12.0     0.26    -0.26     0.02     21.7     -4.4      7.2 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.11    -0.11     0.11     27.0    -19.0     12.0
        NGC5398 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.27    -0.03     0.03     42.4     -6.0      9.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.22    -0.22     0.22     21.5     -6.0     11.6 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.27    -0.27     0.27     36.0    -10.2      6.7     0.41    -0.41     0.41     35.4     -8.1     13.7 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC5427     0.10    -0.10     0.10     19.1     -9.9      0.3 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC5474 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.18    -0.03     0.02    162.2     -3.3     12.1     0.20    -0.03     0.03    164.5    -11.6      7.4 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC5530     0.26     0.00     0.00    115.7     -1.0      5.5     0.23    -0.01     0.01    100.4     -6.6      1.7     0.21    -0.21     0.21    117.1     -6.7      9.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC5556     0.92    -0.46     0.23    162.4    -11.6      1.8     0.44    -0.24     0.09    146.1     -7.2      6.0     0.71    -0.42     0.47      4.9    -11.6      5.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC5584 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.08    -0.08     0.08     47.2    -16.9     61.9 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.27    -0.27     0.27     25.9     -1.5      7.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC5585     0.10    -0.01     0.01     91.1     -9.8      4.2     0.14     0.00     0.01    107.7     -7.4      1.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC5668     0.20    -0.06     0.00     31.8     -1.1      1.5     0.12    -0.12     0.12     91.4    -12.7      4.2 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC5669 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.16    -0.16     0.16    119.6    -28.1     28.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC5774 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.13    -0.02     0.03     15.4    -56.3     56.3 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC5789 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.26    -0.26     0.26     42.7     -8.4     21.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC5964     0.18    -0.03     0.04     48.6    -16.2     12.0     0.13    -0.13     0.13     89.4     -4.2     12.7     0.30    -0.30     0.09     20.1    -35.2     21.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC5970     0.28     0.00     0.00     21.5     -7.9      0.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC6384     0.09     0.00     0.00    147.8    -34.8      1.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC6412 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.58    -0.04     0.00     66.3     -1.0      4.8 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC6503     0.16    -0.16     0.16    149.3     -2.5      2.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC6509     0.55    -0.55     0.17    171.7     -4.3      0.8     0.17    -0.05     0.06     41.2    -18.3      4.2 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC7090     0.20    -0.01     0.20     84.0     -9.1      2.1     0.04    -0.04     0.04     13.5    -31.8      1.9     0.10     0.00     0.01     78.0     -9.1     24.6 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC7162     0.31    -0.31     0.31    115.2     -1.8      1.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC7188     0.47    -0.47     0.01     93.7     -1.0      0.4 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC7421     0.04    -0.04     0.04     34.4     -2.1      7.7 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC7424     0.33    -0.01     0.00     83.5     -1.8      2.5     0.38    -0.01     0.02     21.9     -1.6      0.9     0.41    -0.02     0.01     65.6     -1.1      1.9 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC7462     0.14    -0.01     0.01     84.4     -5.3      1.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC7689 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.37    -0.01     0.01     93.3     -1.6      0.9 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC7713     0.10    -0.10     0.10     82.0    -21.1      4.2     0.23     0.00     0.01    155.8     -6.9      2.6     0.26    -0.26     0.27     15.2    -13.4     10.9 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.43    -0.05     0.14     61.3     -5.8      4.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        NGC7741     0.11    -0.03     0.11    146.4    -21.8      2.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.12    -0.01     0.01     20.8     -6.0     34.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       UGC02302 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.07    -0.07     0.01    141.9    -36.6      8.4 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.11    -0.11     0.11    164.9     -7.0     12.7 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       UGC03574     0.00     0.00     0.00    113.4    -90.0     90.0     0.03    -0.03     0.03     29.4    -33.8     56.2     0.01    -0.01     0.00     46.7    -90.0     90.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       UGC03698 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.20    -0.04     0.01     17.4    -12.0     17.6 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       UGC03755     0.31    -0.28     0.00    125.9    -21.8      9.1     0.39    -0.39     0.06     73.9    -13.0      4.6 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       UGC03826 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.05    -0.05     0.05    108.4    -90.0     90.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       UGC03860 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.29    -0.02     0.02    115.6     -4.0      9.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       UGC04499 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.16    -0.16     0.16     29.5    -16.9     28.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       UGC04904 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.09    -0.04     0.10    161.8    -90.0     90.0     0.18    -0.18     0.24    129.8    -67.5     67.5     0.28    -0.28     0.30     18.5    -39.4     28.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.26    -0.26     0.27      5.6    -90.0     90.0
       UGC04988 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.14    -0.03     0.02     44.5    -14.1     19.7 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       UGC05015 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.02    -0.02     0.02    119.5    -90.0     90.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       UGC05189 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.12    -0.02     0.02      7.5    -32.3     23.9 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.12    -0.01     0.01     24.8     -8.8      9.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       UGC05428     0.09     0.00     0.00     70.7     -8.1      6.0     0.10     0.00     0.00     67.9     -5.3      7.4 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       UGC05692     0.15    -0.01     0.01    154.8     -3.7      4.0     0.05     0.00     0.00    148.1    -14.8     13.4 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       UGC05889 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.24     0.00     0.00     34.4     -0.6      0.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.73    -0.05     0.11     37.2     -1.5      0.7 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       UGC06192 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.17    -0.17     0.17     91.3    -12.7      7.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       UGC06931 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.14    -0.07     0.07    131.9    -90.0     90.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       UGC06983     0.09    -0.09     0.03    162.9    -32.3     32.3     0.13    -0.02     0.13    157.3    -39.4     16.9     0.07    -0.06     0.02    156.7    -90.0     90.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       UGC07943     0.21    -0.21     0.26      3.9    -25.3     14.1 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       UGC08041     0.49    -0.02     0.01     57.2     -0.8      0.3     0.47    -0.01     0.01     58.9     -1.8      0.3     0.50    -0.02     0.01     58.9     -1.8      0.4 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       UGC08085     0.13    -0.13     0.05    176.0    -53.4     26.7 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       UGC08516 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.10     0.00     0.00    165.8     -9.8     12.7 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       UGC09215     0.20    -0.20     0.04     51.0    -10.9     10.2     0.31    -0.09     0.06     68.5     -4.4      6.5     0.16    -0.16     4.34    112.5    -90.0     90.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       UGC11583     0.14    -0.02     0.01     14.3     -5.9      1.8     0.18    -0.04     0.04      3.3     -1.4      0.5 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
       UGC12732 INDEF INDEF INDEF  INDEF  INDEF  INDEF     0.02     0.00     0.00    125.2    -90.0     90.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        UGCA086     0.11    -0.11     0.11    162.7     -0.4      1.8     0.11     0.00     0.00    156.7     -3.0      0.2 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        UGCA196     0.00     0.00     0.00    113.2    -90.0     90.0 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF
        UGCA200     0.36    -0.36     0.36     18.5     -0.8      7.2     0.26    -0.01     0.01      7.0     -3.7      1.9 INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF INDEF INDEF INDEF  INDEF  INDEF  INDEF


==> web_only/F300-814W_bchi_fix_mag_ra_dec.dat <==
#c OBJECT ch*16 %15s 
#c RA d %12.2h 
#c DEC d %12.2h 
#c EBV d %8.3f 
#c F606W_0 d %8.2f 
#c merr_F606W d %8.2f 
#c DETECTOR_F606W d %8d 
#c F814W_0 d %8.2f 
#c merr_F814W d %8.2f 
#c DETECTOR_F814W d %8d 
#c F450W_0 d %8.2f 
#c merr_F450W d %8.2f 
#c DETECTOR_F450W d %8d 
#c F555W_0 d %8.2f 
#c merr_F555W d %8.2f 
#c DETECTOR_F555W d %8d 
#c F675W_0 d %8.2f 
#c merr_F675W d %8.2f 
#c DETECTOR_F675W d %8d 
#c F300W_0 d %8.2f 
#c merr_F300W d %8.2f 
#c DETECTOR_F300W d %8d 
#c F336W_0 d %8.2f 
#c merr_F336W d %8.2f 
#c DETECTOR_F336W d %8d 
#c F380W_0 d %8.2f 
#c merr_F380W d %8.2f 
#c DETECTOR_F380W d %8d 
#c F439W_0 d %8.2f 
#c merr_F439W d %8.2f 
#c DETECTOR_F439W d %8d 

         DDO078  10:26:27.14  67:39:10.18    0.018    19.18     0.01        3    18.44     0.01        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
    ESO138-G010  16:59:03.09 -60:12:56.57    0.194 INDEF INDEF    INDEF    16.08     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
    ESO187-G051  21:07:33.41 -54:57:03.66    0.030 INDEF INDEF    INDEF    22.53     0.07        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
    ESO202-G041   4:36:56.57 -52:10:30.65    0.008 INDEF INDEF    INDEF    22.57     0.07        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
    ESO241-G006  23:56:15.01 -43:25:38.90    0.012 INDEF INDEF    INDEF    20.99     0.03        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
    ESO271-G005  13:56:09.24 -45:39:30.15    0.065    21.76     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
    ESO290-G039  23:03:29.30 -46:01:53.33    0.012 INDEF INDEF    INDEF    22.57     0.07        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
   ESO301-IG011   3:23:54.42 -37:30:29.00    0.021    20.92     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
    ESO357-G012   3:16:52.88 -35:32:29.86    0.021    20.24     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
    ESO358-G005   3:27:16.54 -33:29:10.83    0.010 INDEF INDEF    INDEF    20.43     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
    ESO359-G029   4:12:50.41 -33:00:11.09    0.016 INDEF INDEF    INDEF INDEF INDEF    INDEF    21.93     0.03        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
    ESO404-G003  21:52:39.67 -36:30:10.64    0.020    21.52     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
    ESO418-G008   3:31:31.03 -30:12:48.89    0.015    21.21     0.03        1    20.56     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF    21.50     0.05        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
    ESO498-G005   9:24:40.60 -25:05:33.39    0.097    19.41     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
    ESO502-G020  11:09:21.94 -22:52:32.56    0.075    21.81     0.03        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
    ESO504-G017  11:48:46.44 -27:22:44.03    0.077 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF    20.63     0.06        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
    ESO504-G030  11:57:14.91 -27:42:00.11    0.066 INDEF INDEF    INDEF    20.31     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
    ESO508-G034  13:16:57.38 -25:20:14.82    0.082    22.30     0.04        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
    ESO508-G036  13:17:40.98 -26:49:59.33    0.061    19.51     0.01        2 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
    ESO549-G018   3:48:13.98 -21:28:27.20    0.053    20.67     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
    ESO572-G022  11:56:22.51 -19:33:08.73    0.040    21.46     0.03        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
         IC0239   2:36:27.85  38:58:08.11    0.063    20.33     0.02        3    19.56     0.02        3    21.21     0.03        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
         IC0396   4:57:59.22  68:19:24.68    0.141    15.96     0.01        3    15.38     0.01        3    16.96     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
         IC0769  12:12:31.51  12:07:23.22    0.029    20.04     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
         IC1933   3:25:40.30 -52:47:17.45    0.015    22.20     0.06        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
         IC2056   4:16:23.53 -60:12:14.89    0.016    16.87     0.01        1    16.31     0.01        3    17.31     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
         IC2129   5:31:50.55 -23:08:45.42    0.036 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF    21.57     0.08        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
         IC3021  12:09:54.59  13:03:12.89    0.034    20.81     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
         IC3298  12:25:02.46  17:00:51.14    0.023    20.85     0.03        2 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
         IC4710  18:28:40.92 -66:59:09.63    0.079 INDEF INDEF    INDEF    18.26     0.01        3 INDEF INDEF    INDEF    19.07     0.01        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF    19.55     0.02        3
         IC5256  22:49:45.69 -68:41:21.29    0.028    22.72     0.05        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
         IC5332  23:34:27.35 -36:06:05.75    0.015 INDEF INDEF    INDEF    19.72     0.02        3    21.15     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
           M063  13:15:49.27  42:01:45.81    0.016 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF    16.06     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF
           M074   1:36:41.68  15:47:01.94    0.062    17.53     0.01        1    16.72     0.01        2    18.51     0.02        2 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
           M083  13:37:00.90 -29:51:55.87    0.059 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF    17.73     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
           M100  12:22:54.97  15:49:20.91    0.023 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF    18.20     0.02        2    18.04     0.02        2
           M101  14:03:12.45  54:20:54.16    0.008 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF    17.59     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF
           M106  12:18:57.44  47:18:14.76    0.014 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF    18.49     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
           M108  11:11:30.52  55:40:15.96    0.015    19.78     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
  MCG-01-03-085   1:05:04.82  -6:12:44.80    0.117    19.97     0.01        2    19.14     0.02        2    20.99     0.03        2 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
  MCG-03-13-063   5:04:31.26 -16:35:05.52    0.072    20.12     0.01        2    19.65     0.02        2 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC0014   0:08:46.39  15:48:56.68    0.068 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF    20.43     0.05        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC0247   0:47:07.63 -20:45:34.35    0.016    16.61     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC0275   0:51:04.46  -7:03:56.59    0.049 INDEF INDEF    INDEF    19.44     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC0300   0:54:53.40 -37:41:01.95    0.011 INDEF INDEF    INDEF    15.49     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       NGC0337A   1:01:33.81  -7:35:16.43    0.091 INDEF INDEF    INDEF    21.29     0.03        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC0406   1:07:24.33 -69:52:30.29    0.021    21.16     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC0428   1:12:55.72   0:58:54.02    0.025    18.74     0.01        3    18.05     0.01        1    19.59     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF    20.34     0.03        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC0600   1:33:05.20  -7:18:40.22    0.034 INDEF INDEF    INDEF    19.78     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC0672   1:47:54.92  27:25:50.06    0.069    18.76     0.01        1    18.08     0.01        3    19.54     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC0853   2:11:41.35  -9:18:17.19    0.023 INDEF INDEF    INDEF    19.55     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC0864   2:15:27.61   6:00:09.95    0.043    18.38     0.01        1    17.26     0.01        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC0959   2:32:24.12  35:29:56.66    0.063    18.43     0.01        1    17.85     0.01        3    18.88     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC1003   2:39:17.17  40:52:23.95    0.061    19.19     0.02        1    18.34     0.01        3    20.30     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC1042   2:40:23.82  -8:25:59.64    0.026    18.00     0.01        3    17.37     0.01        1    19.02     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC1058   2:43:29.97  37:20:31.06    0.055    16.82     0.01        1 INDEF INDEF    INDEF    17.87     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC1073   2:43:40.54   1:22:34.70    0.035    18.17     0.01        3    17.67     0.01        3    18.59     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC1156   2:59:41.97  25:14:18.06    0.197 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF    18.80     0.03        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC1249   3:10:00.41 -53:19:55.14    0.015    19.63     0.02        1    18.74     0.01        3    20.57     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC1258   3:14:05.44 -21:46:27.95    0.022    21.53     0.02        1    20.53     0.02        3    22.05     0.04        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC1310   3:21:03.30 -37:06:11.08    0.020    20.17     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC1325   3:24:25.52 -21:32:36.90    0.019    19.30     0.01        1    18.29     0.01        3    20.21     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       NGC1325A   3:24:48.51 -21:20:10.48    0.022    19.54     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       NGC1326A   3:25:08.05 -36:21:54.71    0.015    22.06     0.05        1    21.37     0.02        3 INDEF INDEF    INDEF    22.25     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC1385   3:37:28.24 -24:30:04.73    0.018    18.62     0.01        1    18.02     0.01        3    18.78     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC1406   3:39:22.81 -31:19:08.90    0.010    19.18     0.02        1    17.77     0.01        3    20.80     0.03        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC1483   3:52:47.69 -47:28:39.10    0.006    21.64     0.03        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC1487   3:55:44.78 -42:22:06.49    0.010    18.50     0.01        4    18.39     0.01        1    18.41     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC1493   3:57:26.27 -46:12:22.69    0.009    17.69     0.01        4    17.26     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC1494   3:57:42.17 -48:54:29.55    0.005 INDEF INDEF    INDEF    20.11     0.02        3    21.36     0.03        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC1507   4:04:26.69  -2:11:46.49    0.147 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF    16.20     0.02        2 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC1518   4:06:48.84 -21:10:39.93    0.043    20.68     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC1559   4:17:35.81 -62:46:59.65    0.026    18.91     0.02        2    18.14     0.02        2    19.69     0.03        2 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC1566   4:20:00.40 -54:56:15.39    0.008 INDEF INDEF    INDEF    15.10     0.01        1 INDEF INDEF    INDEF    16.06     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF    15.82     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC1569   4:30:48.22  64:50:58.75    0.613 INDEF INDEF    INDEF    13.16     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF    11.32     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC1744   4:59:57.46 -26:01:15.74    0.036    19.20     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC1796   5:02:41.49 -61:08:18.56    0.021 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF    17.09     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC1809   5:02:05.08 -69:34:06.05    0.066    18.86     0.01        3    18.22     0.01        3    19.45     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC1892   5:17:09.06 -64:57:34.39    0.066    20.56     0.02        1    19.16     0.02        3    21.99     0.05        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC2090   5:47:01.33 -34:14:51.58    0.036    18.05     0.01        2 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC2139   6:01:07.86 -23:40:21.71    0.030 INDEF INDEF    INDEF    17.83     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF    17.29     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC2207   6:16:27.93 -21:22:33.06    0.077 INDEF INDEF    INDEF    17.13     0.01        2 INDEF INDEF    INDEF    18.54     0.01        2 INDEF INDEF    INDEF INDEF INDEF    INDEF    20.86     0.05        2 INDEF INDEF    INDEF    20.14     0.02        2
        NGC2283   6:45:52.74 -18:12:36.25    0.338    18.93     0.01        3    18.28     0.01        3    19.80     0.03        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC2344   7:12:28.57  47:09:59.83    0.091    16.63     0.01        1    15.74     0.01        3    17.42     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC2427   7:36:26.38 -47:37:05.25    0.189    17.98     0.01        2 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC2500   8:01:53.14  50:44:13.97    0.035 INDEF INDEF    INDEF    18.16     0.01        3    19.34     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC2541   8:14:39.97  49:03:24.36    0.044    20.35     0.02        2 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC2552   8:19:20.36  50:00:32.93    0.040 INDEF INDEF    INDEF    18.12     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC2748   9:13:42.53  76:28:29.42    0.024    20.18     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC2758   9:05:31.15 -19:02:34.14    0.111    20.10     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC2763   9:06:49.03 -15:30:00.25    0.064 INDEF INDEF    INDEF    19.47     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC2805   9:20:20.47  64:06:10.80    0.045 INDEF INDEF    INDEF    18.81     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC2835   9:17:51.77 -22:21:16.38    0.089    18.74     0.01        1    17.96     0.01        3    19.84     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC2903   9:32:10.16  21:29:59.47    0.028    17.67     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF    16.17     0.01        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC2997   9:45:38.70 -31:11:30.99    0.096    16.64     0.01        1    15.59     0.01        3    17.81     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC3041   9:53:07.12  16:40:39.33    0.030    19.28     0.02        3    18.43     0.02        3    20.08     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC3184  10:18:16.35  41:25:24.19    0.014    18.25     0.02        4 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC3259  10:32:34.82  65:02:27.74    0.013    18.74     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC3274  10:32:17.21  27:40:06.48    0.021    19.45     0.02        3    18.79     0.02        3    20.19     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF    20.40     0.05        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC3319  10:39:10.14  41:41:13.23    0.013    18.96     0.01        2    18.55     0.01        4 INDEF INDEF    INDEF    19.26     0.01        4 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC3338  10:42:07.60  13:44:48.83    0.028    17.18     0.01        3    16.28     0.01        3    18.23     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC3344  10:43:31.18  24:55:16.81    0.029    15.72     0.01        1 INDEF INDEF    INDEF    16.19     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC3346  10:43:38.86  14:52:17.06    0.024 INDEF INDEF    INDEF    19.54     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC3359  10:46:36.40  63:13:25.52    0.007    20.65     0.02        3    19.43     0.02        3    22.10     0.06        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC3423  10:51:14.53   5:50:23.06    0.026    19.59     0.02        1    18.79     0.01        1    20.51     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC3445  10:54:35.51  56:59:26.54    0.007 INDEF INDEF    INDEF    18.94     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF    19.78     0.05        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC3455  10:54:31.08  17:17:04.35    0.029    19.69     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC3621  11:18:15.37 -32:48:56.69    0.071    16.25     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC3631  11:21:02.82  53:10:10.08    0.015    16.33     0.01        3    15.53     0.01        3    17.24     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC3666  11:24:25.01  11:20:15.46    0.029    18.11     0.01        2    17.19     0.01        3    18.98     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC3756  11:36:48.20  54:17:36.24    0.010    18.86     0.01        3    17.96     0.01        3    19.76     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC3782  11:39:19.41  46:30:57.13    0.016    20.75     0.02        1    20.28     0.02        1    21.46     0.03        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC3906  11:49:40.58  48:25:34.71    0.023 INDEF INDEF    INDEF    20.71     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC3913  11:50:38.84  55:21:13.11    0.011    19.97     0.02        3    19.41     0.02        1    20.72     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC3949  11:53:41.76  47:51:32.61    0.019    18.22     0.01        3    17.57     0.01        3    18.97     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4030  12:00:23.60  -1:06:00.02    0.023    17.42     0.01        1    16.41     0.01        3    18.53     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4041  12:02:12.20  62:08:13.77    0.015    17.97     0.01        3    17.16     0.01        3    19.08     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4062  12:04:04.02  31:53:36.33    0.021    19.24     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4096  12:06:00.00  47:29:01.19    0.016    19.43     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4204  12:15:14.41  20:39:28.94    0.029 INDEF INDEF    INDEF    20.29     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4208  12:15:39.83  13:54:03.55    0.029    18.24     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF    19.26     0.03        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4214  12:15:38.34  36:19:42.71    0.019    16.56     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4237  12:17:11.39  15:19:27.99    0.027    18.50     0.01        3    17.74     0.01        3    19.38     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4242  12:17:30.86  45:37:08.54    0.011    19.00     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4254  12:18:49.60  14:25:00.02    0.035    17.37     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF    19.37     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4276  12:20:07.56   7:41:34.96    0.026    20.65     0.03        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4299  12:21:40.39  11:30:12.01    0.029 INDEF INDEF    INDEF    19.20     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4393  12:25:51.32  27:33:40.25    0.023    20.71     0.02        3    19.94     0.02        3    21.45     0.03        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4395  12:25:48.74  33:32:49.67    0.015 INDEF INDEF    INDEF INDEF INDEF    INDEF    17.09     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4396  12:25:59.69  15:40:16.18    0.023    21.04     0.03        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       NGC4411b  12:26:47.30   8:53:04.55    0.027 INDEF INDEF    INDEF    18.45     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4414  12:26:27.17  31:13:22.93    0.017 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF    15.90     0.02        1
        NGC4449  12:28:09.67  44:05:15.75    0.017    14.87     0.01        2 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4487  12:31:04.25  -8:03:08.56    0.019    17.94     0.01        1    17.75     0.01        1    17.91     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4490  12:30:36.76  41:38:35.72    0.019    18.52     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       NGC4496A  12:31:39.27   3:56:20.62    0.022 INDEF INDEF    INDEF    20.05     0.02        1 INDEF INDEF    INDEF    20.87     0.01        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4498  12:31:39.03  16:51:12.83    0.026    19.93     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4504  12:32:16.16  -7:34:04.63    0.022    19.24     0.02        1    18.54     0.01        3    20.20     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4517  12:32:44.88   0:06:48.00    0.021    19.68     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4522  12:33:39.79   9:10:30.12    0.018    20.07     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4525  12:33:51.13  30:16:38.02    0.020    19.66     0.01        3    18.96     0.01        3    20.42     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4534  12:34:05.30  35:31:01.26    0.010    20.24     0.02        1    19.50     0.02        3    20.88     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4540  12:34:50.88  15:33:07.07    0.030 INDEF INDEF    INDEF    19.38     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4559  12:35:57.43  27:57:39.92    0.016    17.79     0.01        1    17.22     0.01        3    18.14     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4567  12:36:32.69  11:15:31.62    0.029    16.95     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4571  12:36:56.40  14:13:02.81    0.041 INDEF INDEF    INDEF    19.05     0.01        3 INDEF INDEF    INDEF    20.58     0.01        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4592  12:39:17.83  -0:32:08.39    0.020    19.78     0.02        2 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4595  12:39:52.09  15:17:53.05    0.032    19.02     0.01        3    18.42     0.01        3    19.43     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4597  12:40:11.44  -5:48:17.45    0.022    19.69     0.02        2 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4618  12:41:32.85  41:09:02.73    0.019 INDEF INDEF    INDEF    18.64     0.01        1    21.02     0.03        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4625  12:41:53.04  41:16:25.82    0.016 INDEF INDEF    INDEF    18.96     0.01        1 INDEF INDEF    INDEF    19.83     0.01        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4631  12:42:06.39  32:32:08.29    0.015    18.84     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4634  12:42:40.40  14:17:39.19    0.025    20.91     0.03        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4635  12:42:39.37  19:56:44.43    0.025    20.44     0.02        3    19.59     0.02        3    21.28     0.03        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4639  12:42:52.30  13:15:27.14    0.023 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF    18.33     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF    18.74     0.02        1
        NGC4651  12:43:42.66  16:23:35.17    0.024 INDEF INDEF    INDEF    15.14     0.01        1    17.09     0.02        4    16.88     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4656  12:43:58.62  32:10:29.06    0.011    19.72     0.02        2    18.13     0.01        4    19.00     0.02        4 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4700  12:49:07.24 -11:24:47.37    0.041    18.68     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4701  12:49:11.53   3:23:19.06    0.026 INDEF INDEF    INDEF    16.70     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4771  12:53:21.86   1:15:51.32    0.018 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF    18.90     0.02        4 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4775  12:53:45.73  -6:37:19.48    0.031 INDEF INDEF    INDEF    17.76     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4781  12:54:23.60 -10:32:15.05    0.042    19.55     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4790  12:54:51.87 -10:14:52.76    0.042 INDEF INDEF    INDEF    15.83     0.01        3    16.52     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4806  12:56:12.45 -29:30:10.02    0.076    20.45     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4861  12:59:01.79  34:51:41.47    0.010    21.63     0.04        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4900  13:00:39.01   2:30:11.36    0.021    17.56     0.01        1    16.98     0.01        3    17.80     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4904  13:00:58.48  -0:01:37.21    0.023 INDEF INDEF    INDEF    19.80     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC4942  13:04:19.10  -7:38:58.29    0.042    18.99     0.01        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC5054  13:16:58.33 -16:38:04.30    0.073    17.96     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC5068  13:18:55.17 -21:02:27.55    0.091    18.38     0.01        1    17.77     0.01        1    18.87     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC5112  13:21:56.50  38:44:04.70    0.009    20.65     0.02        3    20.01     0.02        3    21.19     0.03        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC5204  13:29:36.65  58:25:13.49    0.011    19.41     0.01        2    18.69     0.01        2    20.22     0.02        4    19.70     0.01        4 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC5264  13:41:36.41 -29:54:44.05    0.045    18.69     0.01        3    17.91     0.01        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC5300  13:48:16.10   3:57:03.86    0.020    18.40     0.01        3    17.64     0.01        3    19.22     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC5334  13:52:54.68  -1:06:49.68    0.041    20.01     0.01        3    19.28     0.02        3    20.85     0.02        3    20.35     0.02        3    19.77     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC5398  14:01:21.79 -33:03:43.56    0.058 INDEF INDEF    INDEF    18.96     0.01        3 INDEF INDEF    INDEF    19.77     0.01        3 INDEF INDEF    INDEF INDEF INDEF    INDEF    20.15     0.02        3 INDEF INDEF    INDEF    20.43     0.02        3
        NGC5427  14:03:25.98  -6:01:51.29    0.025    17.55     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC5474  14:05:01.34  53:39:45.14    0.009 INDEF INDEF    INDEF    19.50     0.02        3    20.72     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC5530  14:18:27.29 -43:23:17.28    0.102    18.73     0.01        2    17.92     0.01        2    19.60     0.02        2 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC5556  14:20:34.09 -29:14:30.27    0.062    19.95     0.02        3    19.24     0.02        3    20.55     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC5584  14:22:23.77  -0:23:15.67    0.035 INDEF INDEF    INDEF    20.40     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF    18.10     0.02        4 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC5585  14:19:48.72  56:43:34.82    0.014    18.77     0.01        1    18.07     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC5668  14:33:24.32   4:27:01.56    0.033    19.50     0.01        2    18.81     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC5669  14:32:44.08   9:53:30.78    0.024 INDEF INDEF    INDEF    21.55     0.05        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC5774  14:53:42.43   3:34:57.27    0.037 INDEF INDEF    INDEF    21.21     0.03        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC5789  14:56:35.66  30:14:00.76    0.019 INDEF INDEF    INDEF    21.05     0.03        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC5964  15:37:36.13   5:58:26.01    0.053    19.77     0.02        3    19.20     0.01        1    20.54     0.03        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC5970  15:38:30.04  12:11:11.76    0.037    19.49     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC6384  17:32:24.32   7:03:37.74    0.109    18.43     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC6412  17:29:37.31  75:42:15.34    0.035 INDEF INDEF    INDEF    19.06     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC6503  17:49:27.04  70:08:44.60    0.028    17.84     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC6509  17:59:25.36   6:17:12.70    0.171    19.69     0.02        3    18.94     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC7090  21:36:27.39 -54:33:17.27    0.020    19.20     0.02        1    18.34     0.01        3    19.94     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC7162  21:59:39.04 -43:18:22.24    0.012    19.84     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC7188  22:03:29.01 -20:19:03.30    0.028    19.39     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC7421  22:56:54.27 -37:20:51.04    0.012    18.00     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC7424  22:57:17.68 -41:04:15.29    0.010    19.09     0.02        1    18.56     0.01        1    19.19     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC7462  23:02:47.68 -40:50:07.12    0.009    18.08     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC7689  23:33:16.62 -54:05:40.85    0.011 INDEF INDEF    INDEF    18.12     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC7713  23:36:15.82 -37:56:18.76    0.015    18.71     0.01        1    18.08     0.01        3    19.10     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF    18.56     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        NGC7741  23:43:53.16  26:04:32.54    0.067    19.41     0.02        1 INDEF INDEF    INDEF    19.76     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       UGC02302   2:49:08.61   2:07:39.73    0.070 INDEF INDEF    INDEF    21.11     0.01        1 INDEF INDEF    INDEF    21.93     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       UGC03574   6:53:10.37  57:10:39.80    0.046    20.50     0.02        3    19.76     0.02        1    21.55     0.03        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       UGC03698   7:09:19.21  44:22:49.73    0.084 INDEF INDEF    INDEF    21.73     0.02        4 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       UGC03755   7:13:51.61  10:31:16.70    0.078    20.34     0.02        3    20.21     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       UGC03826   7:24:27.81  61:41:38.25    0.061 INDEF INDEF    INDEF    20.77     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       UGC03860   7:28:17.56  40:46:12.66    0.053 INDEF INDEF    INDEF    21.45     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       UGC04499   8:37:41.40  51:39:09.25    0.031 INDEF INDEF    INDEF    21.43     0.03        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       UGC04904   9:17:21.65  41:54:40.63    0.018 INDEF INDEF    INDEF    21.92     0.04        1    24.09     0.14        1    23.16     0.07        1    22.73     0.09        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       UGC04988   9:23:15.21  34:44:02.77    0.016 INDEF INDEF    INDEF    20.55     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       UGC05015   9:25:47.96  34:16:36.63    0.016 INDEF INDEF    INDEF    20.58     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       UGC05189   9:42:53.04   9:29:32.25    0.024 INDEF INDEF    INDEF    20.39     0.03        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF    19.06     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       UGC05428  10:05:07.25  66:33:30.21    0.086    20.71     0.01        3    19.92     0.01        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       UGC05692  10:30:35.75  70:37:12.08    0.036    19.27     0.01        3    18.52     0.01        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       UGC05889  10:47:22.40  14:04:18.38    0.031 INDEF INDEF    INDEF    19.74     0.01        4 INDEF INDEF    INDEF    20.75     0.01        4 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       UGC06192  11:09:12.44  61:23:46.86    0.009 INDEF INDEF    INDEF    20.58     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       UGC06931  11:57:25.04  57:55:45.58    0.023 INDEF INDEF    INDEF    22.30     0.06        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       UGC06983  11:59:09.56  52:42:27.11    0.024    21.02     0.02        3    20.41     0.02        1    21.70     0.03        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       UGC07943  12:46:46.46   5:57:28.59    0.024    21.55     0.04        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       UGC08041  12:55:12.66   0:06:58.74    0.019    18.12     0.01        3    17.52     0.01        3    18.62     0.02        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       UGC08085  12:58:15.75  14:33:21.70    0.023    21.44     0.03        2 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       UGC08516  13:31:52.55  20:00:04.01    0.026 INDEF INDEF    INDEF    19.60     0.02        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       UGC09215  14:23:27.20   1:43:34.97    0.029    19.67     0.02        3    18.78     0.02        3    20.42     0.03        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       UGC11583  20:30:15.17  60:26:26.24    0.271    19.32     0.01        3    18.45     0.01        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
       UGC12732  23:40:39.73  26:14:10.82    0.078 INDEF INDEF    INDEF    19.45     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        UGCA086   3:59:50.31  67:08:37.91    0.829    16.23     0.01        3    15.60     0.01        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        UGCA196  10:03:41.79 -27:01:38.59    0.066    19.11     0.01        1 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF
        UGCA200  10:05:35.07  -7:44:59.94    0.043    20.42     0.01        3    19.77     0.01        3 INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF INDEF INDEF    INDEF


==> web_only/F300-814W_bchi_fix_reff_ra_dec.dat <==
#c OBJECT ch*13 %15s 
#c r_eff_F606W d %8.1f 
#c le_r_eff_F606W d %8.1f 
#c ue_r_eff_F606W d %8.1f 
#c SHAPE_INDEX_F606W ch*9 %9s 
#c DETECTOR_F606W d %8d 
#c SN_F606W d %8.1f 
#c r_eff_F814W d %8.1f 
#c le_r_eff_F814W d %8.1f 
#c ue_r_eff_F814W d %8.1f 
#c SHAPE_INDEX_F814W ch*9 %9s 
#c DETECTOR_F814W d %8d 
#c SN_F814W d %8.1f 
#c r_eff_F450W d %8.1f 
#c le_r_eff_F450W d %8.1f 
#c ue_r_eff_F450W d %8.1f 
#c SHAPE_INDEX_F450W ch*9 %9s 
#c DETECTOR_F450W d %8d 
#c SN_F450W d %8.1f 
#c r_eff_F555W d %8.1f 
#c le_r_eff_F555W d %8.1f 
#c ue_r_eff_F555W d %8.1f 
#c SHAPE_INDEX_F555W ch*9 %9s 
#c DETECTOR_F555W d %8d 
#c SN_F555W d %8.1f 
#c r_eff_F300W d %8.1f 
#c le_r_eff_F300W d %8.1f 
#c ue_r_eff_F300W d %8.1f 
#c SHAPE_INDEX_F300W ch*9 %9s 
#c DETECTOR_F300W d %8d 
#c SN_F300W d %8.1f 
#c r_eff_F439W d %8.1f 
#c le_r_eff_F439W d %8.1f 
#c ue_r_eff_F439W d %8.1f 
#c SHAPE_INDEX_F439W ch*9 %9s 
#c DETECTOR_F439W d %8d 
#c SN_F439W d %8.1f 
#c r_eff_F336W d %8.1f 
#c le_r_eff_F336W d %8.1f 
#c ue_r_eff_F336W d %8.1f 
#c SHAPE_INDEX_F336W ch*9 %9s 
#c DETECTOR_F336W d %8d 
#c SN_F336W d %8.1f 
#c r_eff_F380W d %8.1f 
#c le_r_eff_F380W d %8.1f 
#c ue_r_eff_F380W d %8.1f 
#c SHAPE_INDEX_F380W ch*9 %9s 
#c DETECTOR_F380W d %8d 
#c SN_F380W d %8.1f 
#c r_eff_F675W d %8.1f 
#c le_r_eff_F675W d %8.1f 
#c ue_r_eff_F675W d %8.1f 
#c SHAPE_INDEX_F675W ch*9 %9s 
#c DETECTOR_F675W d %8d 
#c SN_F675W d %8.1f 

         DDO078      3.7      0.0      0.1   KINGx15        3    323.0      3.5      0.0      0.0   KINGx15        3    240.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
    ESO138-G010  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      7.7      7.7      0.1   KINGx15        1    412.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
    ESO187-G051  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -1.8      0.8      0.7  KINGx100        1     11.9  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
    ESO202-G041  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -1.8      1.8      0.3   KINGx30        1      6.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
    ESO241-G006  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -2.2      0.4      0.0  KINGx100        1     18.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
    ESO271-G005      3.1      0.6      0.6   KINGx30        3     54.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
    ESO290-G039  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -4.6      4.5      1.0    KINGx5        1      5.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
   ESO301-IG011      3.7      0.4      0.3   KINGx30        1     36.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
    ESO357-G012      4.3      4.3      0.3  KINGx100        1     39.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
    ESO358-G005  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      2.7      2.7      0.1   KINGx30        1     36.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
    ESO359-G029  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -0.5      0.5      0.0  KINGx100        1     18.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
    ESO404-G003     -2.1      0.3      0.1  KINGx100        1     28.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
    ESO418-G008     -8.3      8.3      0.2    KINGx5        1     15.0     -3.7      0.1      0.4    KINGx5        1     26.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF    -20.8     20.8      5.2   KINGx30        3     10.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
    ESO498-G005      6.2      6.2      0.0  KINGx100        1    112.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
    ESO502-G020     -1.6      0.2      0.0  KINGx100        1     23.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
    ESO504-G017  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -2.3      1.1      1.7   KINGx30        3      8.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
    ESO504-G030  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      2.6      2.6      0.3  KINGx100        1     35.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
    ESO508-G034     -1.5      1.5      0.0  KINGx100        1     15.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
    ESO508-G036     38.9      0.0      0.0   KINGx30        2    150.6  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
    ESO549-G018      4.8      4.8      0.0  KINGx100        1     68.0  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
    ESO572-G022      3.8      0.2      0.2   KINGx15        1     34.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
         IC0239      2.6      0.1      0.1   KINGx15        3     52.4      2.8      0.2      0.2   KINGx15        3     42.2     -2.2      2.2      0.8   KINGx15        3     18.6  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
         IC0396     16.3     16.3      0.0   KINGx30        3    460.3     10.3      0.0      0.0   KINGx30        3    324.6     11.3     11.3      0.0   KINGx30        3    167.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
         IC0769      3.5      3.5      0.3  KINGx100        1     33.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
         IC1933    -16.4      3.6      1.3    EFFx25        1      5.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
         IC2056     16.1      0.0      0.1  KINGx100        1    276.9     16.3      0.1      0.0  KINGx100        3    337.9     14.6      0.2      0.0  KINGx100        3    282.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
         IC2129  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -1.9      1.0      1.5  KINGx100        3      6.0  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
         IC3021     -7.2      7.2      0.6   KINGx30        1     22.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
         IC3298     -5.4      1.0      0.5  KINGx100        2     25.9  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
         IC4710  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      1.0      0.0      0.3  KINGx100        3    138.0  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      0.8      0.0      0.0  KINGx100        3    132.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      0.9      0.0      0.0  KINGx100        3     89.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
         IC5256     -5.2      5.2      0.0  KINGx100        1     11.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
         IC5332  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      2.2      0.2      0.1   KINGx15        3     36.9     -1.4      0.2      0.4   KINGx15        3     20.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
           M063  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      4.2      4.2      0.0  KINGx100        1    333.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
           M074      3.6      0.0      0.0  KINGx100        1    183.0      2.8      0.0      0.1  KINGx100        2    267.3      2.0      0.1      0.1  KINGx100        2    123.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
           M083  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      0.9      0.0      0.0  KINGx100        1     65.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
           M100  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      2.5      2.5      0.0  KINGx100        2    148.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      2.0      0.0      0.2  KINGx100        2    150.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
           M101  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      0.4      0.1      0.2  KINGx100        3    165.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
           M106  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      4.4      0.1      0.4  KINGx100        1     40.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
           M108      2.5      2.5      0.2   KINGx15        1     42.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
  MCG-01-03-085      2.9      2.9      0.2   KINGx30        2     65.3      2.9      2.8      0.3   KINGx30        2     57.7     -1.8      0.1      0.4   KINGx30        2     19.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
  MCG-03-13-063      6.8      1.5      0.5    KINGx5        2    109.3      9.8      0.0      1.1    KINGx5        2     67.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC0014  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -5.4      0.7      0.7    KINGx5        3     12.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC0247      1.0      1.0      0.0  KINGx100        1    387.6  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC0275  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      1.3      0.1      0.0  KINGx100        1     52.6  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC0300  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      1.9      0.0      0.0  KINGx100        1    724.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       NGC0337A  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -5.0      0.2      1.0    EFFx15        1     14.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC0406      1.3      0.1      0.0  KINGx100        1     38.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC0428      1.2      0.0      0.0   KINGx30        3    199.2      2.1      2.0      0.0   KINGx30        1    167.1     -0.7      0.1      0.1   KINGx30        3     83.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -0.7      0.7      0.2   KINGx30        3     17.6  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC0600  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      1.3      0.1      0.1  KINGx100        1     46.9  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC0672      4.1      4.1      0.2   KINGx30        1     98.9      3.8      0.0      0.1   KINGx30        3    150.3      2.3      0.1      0.3   KINGx30        3     75.0  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC0853  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      2.1      2.1      0.0  KINGx100        1     53.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC0864      2.7      0.0      0.0  KINGx100        1    175.2      3.9      0.0      0.0  KINGx100        3    147.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC0959      7.4      7.4      0.1   KINGx15        1    125.8      5.7      0.1      0.1   KINGx15        3    177.3      6.6      0.1      0.1   KINGx15        3    126.9  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC1003      4.7      0.1      0.2  KINGx100        1     72.9      1.9      0.1      0.0  KINGx100        3    126.5      1.9      0.2      0.3  KINGx100        3     46.9  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC1042      1.3      0.0      0.1  KINGx100        3    224.2      0.9      0.0      0.0  KINGx100        1    203.1      1.1      0.0      0.0  KINGx100        3     81.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC1058      1.7      1.6      0.0  KINGx100        1    311.6  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      0.6      0.0      0.0  KINGx100        3    198.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC1073     -0.5      0.0      0.1   KINGx30        3    209.3     -0.6      0.0      0.0   KINGx30        3    150.3     -0.5      0.0      0.6   KINGx30        3    111.6  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC1156  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -1.3      1.3      0.3  KINGx100        3     26.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC1249      1.9      1.9      0.2  KINGx100        1     52.5      1.4      0.1      0.1  KINGx100        3     91.3      1.9      0.4      2.7  KINGx100        3     37.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC1258     -3.3      0.1      0.0  KINGx100        1     29.9     -4.4      0.8      1.0  KINGx100        3     24.4     -6.8      6.8      1.2  KINGx100        3     12.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC1310     13.9      1.2      1.8  KINGx100        1     31.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC1325      3.9      0.0      0.1  KINGx100        1    137.5      5.6      0.2      0.2  KINGx100        3    100.0      3.1      3.1      0.3  KINGx100        3     43.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       NGC1325A      3.5      0.0      0.0  KINGx100        1    162.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       NGC1326A     -4.3      0.8      0.4   KINGx15        1      8.1      1.5      0.1      0.5   KINGx15        3     52.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      1.5      0.5      3.0   KINGx15        3     52.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC1385     -0.4      0.0      0.1  KINGx100        1    203.3     -0.6      0.1      0.2  KINGx100        3    112.5     -0.5      0.0      0.5  KINGx100        3     96.6  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC1406      5.8      0.0      0.2   KINGx30        1     63.2      5.1      0.0      0.0   KINGx30        3    137.9     -3.0      0.2      1.2   KINGx30        3     28.6  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC1483     -1.6      0.0      0.0   KINGx30        1     27.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC1487      0.6      0.0      0.2  KINGx100        4    216.8      0.7      0.7      0.0  KINGx100        1    199.1      0.7      0.0      0.0  KINGx100        1    293.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC1493      3.6      0.0      0.5    KINGx5        4    212.0      4.2      4.2      0.0    KINGx5        1    269.6  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC1494  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      4.6      4.5      0.2    KINGx5        3     39.8     -3.5      0.5      0.2    KINGx5        3     25.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC1507  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -0.1      0.1      2.3   KINGx30        2    143.0  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC1518     -3.4      3.4      0.2    KINGx5        1     21.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC1559      1.5      0.0      0.0  KINGx100        2     97.8      1.6      0.2      0.2  KINGx100        2     81.7      1.7      0.0      0.4  KINGx100        2     42.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC1566  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      1.2      1.2      0.0  KINGx100        1    338.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      2.3      0.0      0.0  KINGx100        1    371.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -0.2      0.0      0.0  KINGx100        1     93.6  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC1569  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      1.0      1.0      0.0  KINGx100        1   1285.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      0.7      0.7      0.0  KINGx100        1    396.0  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC1744      3.3      3.3      0.0   KINGx15        1     77.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC1796  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      2.6      2.6      0.0   KINGx15        1    114.6  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC1809      4.4      0.1      0.0    KINGx5        3    148.2      4.9      0.1      0.1    KINGx5        3    110.3      2.9      0.2      0.2    KINGx5        3     69.0  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC1892      1.1      0.0      0.0  KINGx100        1     66.4      1.2      0.3      0.0  KINGx100        3     69.1     -1.0      0.9      0.7  KINGx100        3     12.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC2090     11.9      0.2      1.3  KINGx100        2    109.6  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC2139  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     14.8     14.8      0.4  KINGx100        1    133.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     11.9      0.0      0.0  KINGx100        1     83.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC2207  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     32.3     32.3      0.0  KINGx100        2    215.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     42.4      1.6      0.0  KINGx100        2    167.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     35.3      0.1      1.3  KINGx100        2     47.3    -46.1     16.9     19.5  KINGx100        2      8.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC2283      5.1      5.1      0.2  KINGx100        3     91.3      5.3      5.3      0.2  KINGx100        3     79.6     -5.6      0.9      0.6  KINGx100        3     26.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC2344     20.5     20.5      1.1  KINGx100        1    625.7     20.4     20.4      0.1  KINGx100        3    422.8     25.7      0.5      0.0  KINGx100        3    206.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC2427      3.2      0.0      0.1    EFFx25        2    153.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC2500  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      4.9      0.1      0.2    EFFx25        3    151.0      3.2      0.1      0.2    EFFx25        3     97.9  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC2541      1.0      0.1      0.1  KINGx100        2     36.6  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC2552  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      1.0      1.0      0.0  KINGx100        1    177.0  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC2748      2.1      2.1      0.0  KINGx100        1     61.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC2758      4.9      0.0      0.2  KINGx100        1     61.6  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC2763  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      2.5      2.5      0.2  KINGx100        1     30.6  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC2805  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      1.9      1.9      0.2  KINGx100        1     91.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC2835      3.4      0.0      0.1   KINGx30        1     89.9      2.5      0.1      0.0   KINGx30        3    144.0      1.6      0.1      0.2   KINGx30        3     58.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC2903      5.4      0.1      0.0  KINGx100        1    337.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      3.0      3.0      0.0  KINGx100        3    167.9
        NGC2997      9.4      0.0      0.0  KINGx100        1    262.5      9.8      0.0      0.0  KINGx100        3    438.5      8.7      0.3      0.1  KINGx100        3    163.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC3041     10.2     10.2      2.0  KINGx100        3     78.8     13.0      0.4      1.3  KINGx100        3     66.8     12.4     12.3      2.4  KINGx100        3     36.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC3184     11.3      0.0      1.3  KINGx100        4    104.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC3259      8.4      0.0      0.0  KINGx100        1    198.9  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC3274      1.5      1.5      0.1  KINGx100        3     96.7      1.5      1.5      0.3  KINGx100        3     76.0      1.7      0.5      0.1  KINGx100        3     39.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -4.7      2.6      0.0  KINGx100        1      9.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC3319      4.7      0.1      0.1    KINGx5        2     94.2      9.4      0.0      0.0    KINGx5        4    267.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      9.1      0.0      0.1    KINGx5        4    260.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC3338     14.4      0.0      0.0  KINGx100        3    348.9     16.6      0.0      0.6  KINGx100        3    300.7     14.3      0.0      1.5  KINGx100        3    139.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC3344     16.5     16.5      0.0    KINGx5        1    475.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     16.5      0.0      0.0    KINGx5        3    458.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC3346  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      1.1      0.0      0.1  KINGx100        1     53.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC3359      6.9      0.2      0.1    KINGx5        3     38.1      7.0      7.0      0.4    KINGx5        3     42.7     -6.9      0.6      1.4    KINGx5        3      9.0  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC3423      2.2      0.1      0.1   KINGx30        1     50.0      2.1      2.1      0.0   KINGx30        1     84.5      2.1      0.1      0.3   KINGx30        3     37.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC3445  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      1.4      0.0      0.2  KINGx100        1     79.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -2.9      1.1      0.3  KINGx100        3     15.6  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC3455      2.2      0.1      0.1  KINGx100        1     79.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC3621      1.8      1.8      0.0  KINGx100        1    347.9  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC3631     28.7      0.0      0.1  KINGx100        3    476.5     29.8      0.0      0.0  KINGx100        3    396.0     29.4      0.6      0.7  KINGx100        3    207.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC3666      9.6      0.0      0.0  KINGx100        2    155.1     10.9      4.4      0.1  KINGx100        3    234.7     20.4      0.0      5.9  KINGx100        3    121.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC3756      2.6      0.0      0.2  KINGx100        3    127.2      4.4      0.0      0.0  KINGx100        3    111.8      3.1      0.2      0.3  KINGx100        3     54.0  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC3782     -6.0      0.5      0.7  KINGx100        1     20.6     -2.5      0.5      0.1  KINGx100        1     28.6     -0.7      0.1      1.4  KINGx100        3     18.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC3906  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -1.5      0.1      0.2  KINGx100        1     22.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC3913     24.8      1.5      0.8  KINGx100        3     81.2     25.5     25.5      0.2  KINGx100        1     57.3     18.8      1.5      2.6  KINGx100        3     36.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC3949      1.6      0.0      0.0  KINGx100        3    142.1      1.6      0.0      0.1  KINGx100        3    108.8      1.5      0.1      0.0  KINGx100        3     67.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4030      8.5      8.5      0.0  KINGx100        1    374.7      9.5      9.5      0.0  KINGx100        3    254.1      6.3      0.8      0.3  KINGx100        3    103.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4041     19.2      0.0      0.0    KINGx5        3    183.2     19.2      0.3      0.6    KINGx5        3    141.2     17.9      0.7      0.0    KINGx5        3     74.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4062      2.5      0.0      0.1  KINGx100        1     58.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4096      2.8      2.8      0.0   KINGx15        1     46.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4204  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      0.9      0.0      0.1  KINGx100        1     36.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4208     12.3     12.3      0.0   KINGx30        1    106.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -1.3      1.3      0.0   KINGx30        1     22.9  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4214      1.5      1.5      0.0   KINGx30        1    382.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4237      6.5      0.0      0.0  KINGx100        3    130.9      7.3      0.0      0.3  KINGx100        3     99.9      5.8      0.1      0.3  KINGx100        3     55.9  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4242      2.2      0.0      0.0   KINGx15        1     90.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4254      7.6      0.0      0.0  KINGx100        1    434.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      9.2      0.0      0.6  KINGx100        3     46.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4276     -1.7      0.3      0.1  KINGx100        1     20.0  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4299  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      0.9      0.0      0.1  KINGx100        1     76.9  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4393      2.4      2.4      0.2   KINGx30        3     54.3      3.0      0.2      0.2   KINGx30        3     42.4     -2.4      0.4      0.4   KINGx30        3     19.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4395  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      1.5      1.5      0.0   KINGx15        1    446.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4396     -4.6      0.4      0.5   KINGx15        1     18.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       NGC4411b  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      4.8      0.0      0.0   KINGx30        1    130.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4414  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     26.5     26.5      0.0  KINGx100        1    698.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4449      5.5      0.0      0.2   KINGx30        2    728.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4487      1.1      0.1      0.1  KINGx100        1    161.3     -0.4      0.0      0.1  KINGx100        1    186.8      0.0      0.0      0.1  KINGx100        3    209.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4490      4.3      0.2      0.0  KINGx100        1    101.6  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       NGC4496A  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      1.2      0.1      0.1   KINGx30        1     38.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -0.7      0.7      1.2   KINGx30        3    120.9  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4498      3.2      3.2      0.0   KINGx30        1     37.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4504      3.9      3.8      0.0  KINGx100        1     75.7      2.0      0.0      0.1  KINGx100        3    113.3      1.5      0.1      0.2  KINGx100        3     57.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4517      2.3      2.3      0.2  KINGx100        1     54.0  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4522     11.8     11.8      0.2  KINGx100        1     42.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4525      0.9      0.0      0.0  KINGx100        3     95.0      0.0 1.4511E79      0.0  KINGx100        3     73.8      0.9      0.2      0.1  KINGx100        3     39.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4534      4.1      4.1      0.2   KINGx30        1     34.7      5.7      0.3      0.2   KINGx30        3     62.9      3.9      0.3      0.3   KINGx30        3     35.9  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4540  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      3.2      3.2      0.0  KINGx100        1     58.6  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4559      1.3      0.0      0.0   KINGx30        1    180.8      1.3      1.2      0.0   KINGx30        3    231.3      1.4      0.7      0.8   KINGx30        3    187.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4567      2.1      2.0      0.0  KINGx100        1    231.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4571  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      3.9      3.9      0.1   KINGx30        3    139.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      2.3      0.1      0.0   KINGx30        3     98.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4592      1.1      0.1      0.1  KINGx100        2     59.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4595     -0.3      0.2      1.4  KINGx100        3    112.0      0.9      0.3      0.3  KINGx100        3     83.1     -0.2      0.2      1.7  KINGx100        3     60.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4597      3.4      0.2      0.1   KINGx30        2     70.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4618  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      4.2      0.2      0.0   KINGx15        1    106.9     -3.3      0.2      0.4   KINGx15        3     24.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4625  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      5.1      0.4      0.1   KINGx15        1     70.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      8.9      8.9      0.0   KINGx15        3    115.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4631      5.6      0.1      0.2   KINGx30        1    101.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4634     -1.5      1.5      0.1   KINGx15        1     17.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4635      4.3      0.3      0.4    KINGx5        3     54.5      6.6      0.3      0.5    KINGx5        3     47.8     -1.9      0.8      1.6    KINGx5        3     20.0  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4639  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -0.5      0.5      0.1  KINGx100        1     79.2     10.3      0.0      1.5  KINGx100        1    101.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4651  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     34.0      0.0      0.0  KINGx100        1    635.5     42.6      0.1      0.0  KINGx100        4    465.4     29.4      0.0      0.3  KINGx100        1    446.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4656      2.0      0.1      0.1  KINGx100        2     60.8      3.3      0.0      0.2  KINGx100        4    158.0      3.3      0.1      0.1  KINGx100        4    123.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4700      1.0      0.0      0.0  KINGx100        1    273.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4701  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      2.4      0.0      0.0  KINGx100        1    331.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4771  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      1.9      0.4      0.1  KINGx100        4     49.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4775  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      2.2      0.2      0.0  KINGx100        1    178.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4781      4.9      0.2      0.2   KINGx30        1     53.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4790  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      5.0      0.0      0.2   KINGx30        3    406.4      5.2      5.1      0.0   KINGx30        3    350.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4806      2.5      0.0      0.5  KINGx100        1     58.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4861     -2.7      0.4      0.2    EFFx25        1     11.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4900      3.1      3.0      0.1   KINGx15        1    181.4      3.2      3.2      0.0   KINGx15        3    235.5      2.0      0.2      0.1   KINGx15        3    199.9  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4904  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      2.5      0.2      0.0  KINGx100        1     34.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC4942     12.1      0.0      0.3  KINGx100        3    285.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC5054      8.3      0.0      0.8  KINGx100        1    321.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC5068      4.9      0.2      0.1   KINGx15        1    109.5      4.3      0.1      0.1   KINGx15        1    173.6      5.1      0.1      0.0   KINGx15        3     97.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC5112      6.6      1.3      0.3    EFFx15        3     40.8     12.7      1.4      0.9    EFFx15        3     30.7     -5.1      1.4      2.7    EFFx15        3     20.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC5204      0.4      0.0      0.0  KINGx100        2    225.9      0.7      0.0      0.0  KINGx100        2    188.9      0.6      0.0      0.0  KINGx100        4     89.1      0.5      0.5      0.0  KINGx100        4    152.9  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC5264      0.4      0.0      0.0  KINGx100        3    372.9      0.5      0.5      0.0  KINGx100        3    310.6  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC5300     20.6     20.6      0.0  KINGx100        3    161.1     16.5     16.4      0.2  KINGx100        3    126.1     23.3      0.6      0.6  KINGx100        3     66.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC5334     11.9      0.7      0.4   KINGx15        3     68.9     14.5      0.6      0.4   KINGx15        3     55.1    -10.7      1.1      0.9   KINGx15        3     26.5      9.8      0.3      0.4   KINGx15        3     59.6  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     12.6     12.6      0.6   KINGx15        3     55.0
        NGC5398  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      1.1      0.1      0.0   KINGx30        3     74.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      1.1      1.1      0.1   KINGx30        3     72.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      1.4      1.4      0.1   KINGx30        3     44.5      0.9      0.9      0.1   KINGx30        3     31.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC5427      8.6      8.6      0.0  KINGx100        1    455.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC5474  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      3.9      0.3      0.2  KINGx100        3     58.8      3.3      0.3      0.4  KINGx100        3     38.0  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC5530      2.6      0.0      0.0   KINGx30        2    131.2      2.8      0.0      0.1   KINGx30        2    100.7      3.1      3.1      0.0   KINGx30        2     45.9  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC5556      2.3      0.1      0.5    EFFx15        3     63.8      5.4      1.0      0.3    EFFx15        3     51.6     -3.0      0.4      0.4    EFFx15        3     29.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC5584  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -9.1      9.1      0.4  KINGx100        1     23.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      7.9      7.9      0.3  KINGx100        4     75.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC5585      1.5      0.0      0.1  KINGx100        1    103.7      1.4      0.1      0.0  KINGx100        1    173.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC5668      2.9      0.0      0.1   KINGx30        2    116.8      3.7      3.7      0.0   KINGx30        1     87.0  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC5669  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -4.5      4.5      0.6   KINGx30        1      8.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC5774  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -5.6      1.0      0.9  KINGx100        1     13.9  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC5789  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -2.8      2.8      0.3  KINGx100        1     19.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC5964      2.4      0.1      0.4   KINGx30        3     75.9      4.2      4.2      0.1   KINGx30        1     72.3     -1.2      0.2      4.4   KINGx30        3     30.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC5970     15.6      0.0      0.0  KINGx100        1     82.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC6384     15.9      0.0      0.5   KINGx30        1    136.9  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC6412  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      2.0      0.0      0.1  KINGx100        3     58.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC6503      3.3      3.3      0.0   KINGx30        1    138.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC6509     -1.3      0.4      1.4  KINGx100        3    105.9     -1.1      0.0      0.3  KINGx100        1     58.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC7090      1.1      1.1      0.0   KINGx30        1     70.3      2.4      2.4      0.1   KINGx30        3    254.9      1.8      0.0      0.0   KINGx30        3     53.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC7162     13.6     13.6      0.0  KINGx100        1    101.9  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC7188      4.2      0.0      0.2  KINGx100        1    171.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC7421     13.6     13.5      0.0  KINGx100        1    339.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC7424      6.8      0.0      0.3   KINGx30        1     71.0      7.1      0.3      0.2   KINGx30        1    103.0     11.9      0.3      0.0   KINGx30        3     94.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC7462      3.6      0.0      0.2  KINGx100        1    169.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC7689  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      5.9      0.0      0.2   KINGx30        1    146.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC7713      1.4      1.4      0.0   KINGx30        1    104.6      1.3      0.0      0.0   KINGx30        3    151.5      0.6      0.6      0.1   KINGx30        3    110.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      3.1      0.3      0.3   KINGx30        3     40.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        NGC7741      3.1      3.1      0.7   KINGx30        1     54.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      2.9      0.2      0.0   KINGx30        3     61.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       UGC02302  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      1.9      0.0      0.1   KINGx30        1     56.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      1.8      1.8      0.1   KINGx30        1     57.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       UGC03574      3.9      0.2      0.2   KINGx30        3     57.0      3.9      3.9      0.3   KINGx30        1     47.2     -5.0      0.8      0.7   KINGx30        3     19.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       UGC03698  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      1.8      0.0      0.1    KINGx5        4     41.0  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       UGC03755      0.4      0.0      0.3    KINGx5        3    110.4      0.5      0.1      0.4    KINGx5        3     94.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       UGC03826  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -5.5      5.5      0.3  KINGx100        1     23.6  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       UGC03860  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      1.4      0.1      0.0   KINGx30        3     53.6  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       UGC04499  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -3.0      3.0      0.4  KINGx100        1     13.9  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       UGC04904  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -1.5      0.6      0.7  KINGx100        1      9.4     -1.7      1.7      2.4  KINGx100        1      2.4     -2.4      2.4      0.6  KINGx100        1      5.0  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -1.5      1.5      0.3  KINGx100        1      4.1
       UGC04988  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -1.4      0.1      0.2  KINGx100        1     29.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       UGC05015  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -9.9      9.9      0.4    KINGx5        1     28.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       UGC05189  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF    -39.6      3.6      2.3    KINGx5        3     20.9  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     32.9      0.2      1.4    KINGx5        3     57.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       UGC05428      2.5      0.1      0.0   KINGx15        3    122.4      3.0      0.0      0.1   KINGx15        3    107.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       UGC05692      0.3      0.0      0.0  KINGx100        3    271.9      0.3      0.0      0.0  KINGx100        3    226.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       UGC05889  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      2.0      0.0      0.0   KINGx15        4    199.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      1.0      0.0      0.0   KINGx15        4    128.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       UGC06192  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      2.9      2.9      0.1  KINGx100        1     49.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       UGC06931  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     -1.9      0.4      0.7    KINGx5        1      6.6  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       UGC06983      1.5      0.2      4.3  KINGx100        3     36.0     -1.0      1.0      0.1  KINGx100        1     32.1     -2.0      0.5      1.0  KINGx100        3     14.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       UGC07943     -6.6      6.6      0.3    KINGx5        1     11.2  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       UGC08041     10.3      0.1      0.4  KINGx100        3    239.6      8.8      0.1      0.2  KINGx100        3    181.2     16.3      0.1      0.1  KINGx100        3    130.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       UGC08085     -9.9      1.4      2.7   KINGx30        2     15.0  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       UGC08516  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF     11.2      0.0      0.3  KINGx100        1     52.1  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       UGC09215     -0.8      0.0      2.3  KINGx100        3     75.0      1.6      0.4      0.1  KINGx100        3     70.5     -0.1      0.1      2.6  KINGx100        3     30.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       UGC11583      1.1      0.0      0.1  KINGx100        3    195.9      1.7      0.0      0.4  KINGx100        3    200.4  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
       UGC12732  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF      3.2      0.1      0.1   KINGx15        1     67.5  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        UGCA086      5.6      5.6      0.0   KINGx15        3    380.7      5.6      0.0      0.1   KINGx15        3    457.7  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        UGCA196     34.5     34.5      0.0   KINGx15        1    152.8  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF
        UGCA200      1.4      1.4      0.0   KINGx30        3    136.1      1.6      0.0      0.1   KINGx30        3    103.3  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF  INDEF  INDEF  INDEF     INDEF    INDEF  INDEF


==> web_only/Galaxy_NSC_sample.dat <==
#c Galaxy ch*13 %-13s 
#c RA d %12.2h 
#c DEC d %12.1h 
#c mm_median d %6.4g 
#c EBV d %6.4g 
#c bt d %8.6g 
#c bvt d %8.6g 
#c it d %8.6g 
#c Rd_25_kpc d %8.4f 
#c ellipt d %8.2f 
#c pa d %8.6g 
#c incl d %8.6g 
#c type ch*6 %-6s 
#c t d %7.5g 
DDO078         10:26:27.78   67:39:25.1  27.82  0.018     15.8   INDEF   INDEF   1.0634     0.00   INDEF       0. I          10.
ESO138-G010    16:59:02.87  -60:12:57.8  30.84  0.194     11.6   INDEF   INDEF  12.6092     0.28     48.5     48.7 Sd         7.9
ESO187-G051    21:07:32.77  -54:57:09.0  31.13   0.03    14.91   INDEF    13.77   3.3782     0.34       6.     56.1 SBm         9.
ESO202-G041     4:36:57.20  -52:10:32.1    31.  0.008    15.01   INDEF    14.31   3.0387     0.51    166.2     73.6 SBm        8.9
ESO241-G006    23:56:15.00  -43:25:39.0  31.44  0.012     14.4   INDEF    13.37   3.4729     0.34    149.2     56.1 SBm         9.
ESO271-G005    13:56:08.77  -45:39:33.1  32.57  0.065    15.91   INDEF   INDEF   4.1370     0.52    161.2     75.2 SABm        9.
ESO290-G039    23:03:29.70  -46:01:53.5  31.33  0.012    15.02   INDEF     14.4   2.8099     0.19    130.6     40.1 SBm         9.
ESO301-IG011    3:23:54.20  -37:30:36.5  31.23  0.021    13.76   INDEF     12.4   3.3013     0.19   INDEF      40. IAB        9.9
ESO357-G012     3:16:53.33  -35:32:29.1  31.76  0.021    13.98   INDEF     12.6   5.6844     0.21    115.6     41.9 Scd         7.
ESO358-G005     3:27:16.52  -33:29:09.0  31.59   0.01    14.67   INDEF    13.21   4.4739     0.29     97.7     51.5 SABm        9.
ESO359-G029     4:12:50.54  -33:00:12.0  30.03  0.016    14.83   INDEF   INDEF   2.2320     0.48     21.2     69.3 IB         9.9
ESO404-G003    21:52:39.68  -36:30:10.0  32.58   0.02    14.04   INDEF    12.42   7.0581     0.51     15.2     63.8 SBbc       3.9
ESO418-G008     3:31:30.61  -30:12:47.5  31.77  0.015    13.88   INDEF    12.81   3.9508     0.28    145.9     49.6 SABd       7.7
ESO498-G005     9:24:40.72  -25:05:33.6  32.52  0.097    14.07     0.87    12.22   6.7095     0.24    159.2     41.8 SABb       4.3
ESO502-G020    11:09:21.96  -22:52:31.1  31.07  0.075    14.41   INDEF     12.9   3.2862     0.29     46.3     45.6 SABc        5.
ESO504-G017    11:48:46.33  -27:22:44.7  31.84  0.077    14.27   INDEF    13.08   2.9559     0.44     94.5      58. Sbc        4.1
ESO504-G030    11:57:14.94  -27:42:00.0  31.71  0.066    14.82   INDEF     13.7   3.5866     0.37    121.8     59.2 SBd        7.7
ESO508-G034    13:16:57.47  -25:20:15.1  32.43  0.082    14.79   INDEF     13.5   6.1473     0.55    130.7     80.5 SABd       8.1
ESO508-G036    13:17:51.61  -26:47:47.9  32.51  0.061    16.15   INDEF   INDEF   4.8382     0.57    164.8     68.2 Sbc        4.2
ESO549-G018     3:48:14.08  -21:28:28.1   32.3  0.053    13.53   INDEF    11.63  10.5363     0.41     19.3     56.1 SABc       4.8
ESO572-G022    11:56:22.42  -19:33:06.5   32.1   0.04    14.86   INDEF     13.4   6.2042     0.71     43.8      76. SBcd       6.7
IC0239          2:36:27.83   38:58:08.5  30.76  0.063    11.89      0.7   INDEF   8.8042     0.07   INDEF     19.7 SABc        6.
IC0396          4:57:58.93   68:19:24.6  30.79  0.141    12.92   INDEF   INDEF   5.0198     0.40     86.2     54.7 Sbc         4.
IC0769         12:12:32.33   12:07:24.7  32.88  0.029    13.37   INDEF     12.5  11.9864     0.31     36.4     48.3 Sbc         4.
IC1933          3:25:39.86  -52:47:07.7  31.41  0.015    12.92     0.36    11.61   6.3780     0.48      54.     59.4 Sc         6.2
IC2056          4:16:24.53  -60:12:24.6  31.93  0.016    12.42     0.56    10.84   6.5870     0.13     14.1     30.5 Sbc        3.8
IC2129          5:31:50.84  -23:08:40.7  31.72  0.036     13.8   INDEF    12.26   5.8437     0.51    103.3     73.9 SBd        7.6
IC3021         12:09:54.50   13:02:59.1  32.65  0.034    14.97   INDEF    15.01   6.3487     0.37    176.9     58.9 Sm          9.
IC3298         12:25:03.76   17:00:56.3  32.59  0.023    15.06   INDEF    14.38   6.1757     0.71    157.1     77.5 SBc        5.2
IC4710         18:28:37.95  -66:58:56.1  29.75  0.079    12.51     0.57    11.19   4.4946     0.15   INDEF     34.9 Sm         8.9
IC5256         22:49:45.77  -68:41:26.6  33.52  0.028    14.62   INDEF    13.27   8.8448     0.58     17.4      86. SBd         8.
IC5332         23:34:27.48  -36:06:05.6  29.62  0.015    11.31   INDEF   INDEF   7.3568     0.05   INDEF     18.5 SABc       6.8
M063           13:15:49.32   42:01:45.2   29.5  0.016     9.32     0.72      7.6  13.5734     0.40     102.     54.9 Sbc         4.
M074            1:36:41.76   15:47:00.0  29.93  0.062      9.7     0.56     8.84  14.0828     0.07   INDEF     19.8 Sc         5.2
M083           13:37:00.88  -29:51:56.0  28.41  0.059     7.82     0.66   INDEF   9.4338     0.02   INDEF     14.1 Sc          5.
M100           12:22:54.77   15:49:18.8    31.  0.023    10.02      0.7     8.57  14.2131     0.09   INDEF     23.4 SABb       4.1
M101           14:03:12.60   54:20:56.6  29.13  0.008     8.36     0.45   INDEF  23.3716     0.05   INDEF     16.1 SABc        6.
M106           12:18:57.57   47:18:13.8  29.39  0.014     9.12     0.69     7.36  18.6504     0.57     150.     68.3 SABb        4.
M108           11:11:30.95   55:40:26.9   30.6  0.015     10.7     0.66     8.99   7.6329     0.58     78.8     67.5 SBc         6.
MCG-01-03-085   1:05:04.88   -6:12:44.7  30.28  0.117    12.43     0.75    12.51   6.7404     0.26      45.     43.2 SABc        7.
MCG-03-13-063   5:04:31.26  -16:35:04.7  33.22  0.072    14.54   INDEF    13.47   6.4075     0.05   INDEF     16.8 SABb       3.9
NGC0014         0:08:46.28   15:48:59.4  30.54  0.068    13.02     0.58    12.64   2.8228     0.34     22.7     55.6 IB         9.9
NGC0247         0:47:08.56  -20:45:37.6  27.81  0.016     9.67     0.56      8.4  10.3440     0.72    166.8     76.4 SABc       6.9
NGC0275         0:51:04.61   -7:03:59.5   31.7  0.049    12.81   INDEF    11.72   5.5295     0.21   INDEF     38.2 SBc         6.
NGC0300         0:54:53.53  -37:41:04.1  26.48  0.011     8.76     0.59   INDEF   5.6064     0.32    114.3     48.5 Scd        6.9
NGC0337A        1:01:33.92   -7:35:17.4  30.68  0.091     12.9     0.53   INDEF   5.2322     0.34       8.     56.1 SABd        8.
NGC0406         1:07:24.64  -69:52:38.7  31.57  0.021    13.05     0.59    11.62   7.3568     0.54    162.3     65.6 SBc        4.9
NGC0428         1:12:55.62    0:58:54.0  30.86  0.025    11.95     0.44    10.62   6.0910     0.26    113.2     47.9 SABm       8.6
NGC0600         1:33:05.29   -7:18:41.4   31.8  0.034    13.01     0.55    12.28   8.7637     0.02   INDEF     13.3 Scd         7.
NGC0672         1:47:54.02   27:25:55.9  29.44  0.069    11.41     0.58    10.14   7.9559     0.61     69.5     69.6 SBc         6.
NGC0853         2:11:41.32   -9:18:19.7  31.61  0.023    15.87   INDEF    16.05   5.4286     0.34     50.1     56.4 Sm         8.6
NGC0864         2:15:27.58    6:00:07.9  31.44  0.043    11.62     0.55   INDEF  10.4879     0.31      24.     47.6 SABc       5.1
NGC0959         2:32:23.93   35:29:40.6  30.47  0.063    12.97     0.58    11.56   3.3627     0.41     67.3     62.3 Sd         7.9
NGC1003         2:39:16.60   40:52:21.9  30.16  0.061    12.09     0.55    11.37   5.4286     0.76     95.7     80.7 Sc          6.
NGC1042         2:40:23.99   -8:26:01.1  29.56  0.026    11.64     0.54    11.82   4.6205     0.45      0.9     58.1 SABc        6.
NGC1058         2:43:30.11   37:20:28.0  29.85  0.055    11.96     0.62    10.45   3.3319     0.45     90.4     58.5 Sc         5.1
NGC1073         2:43:40.44    1:22:33.0   30.7  0.035    11.68      0.5   INDEF   7.1234     0.37     31.6     52.3 SBc        5.3
NGC1156         2:59:42.50   25:14:20.0  29.39  0.197    12.07      0.6   INDEF   3.2411     0.21      25.     42.4 IB         9.8
NGC1249         3:10:01.20  -53:20:08.9  30.95  0.015    12.18     0.43    10.92   8.1788     0.60     82.9      69. SBc         6.
NGC1258         3:14:05.50  -21:46:27.3  32.28  0.022    13.88   INDEF    12.35   5.8707     0.26     20.5     43.7 SABc       5.7
NGC1310         3:21:03.42  -37:06:06.1   31.7   0.02    12.57     0.47     11.5   6.6479     0.26     97.6     42.7 Sc          5.
NGC1325         3:24:25.60  -21:32:38.1  31.24  0.022    12.25     0.69    10.44  11.2380     0.65     53.5     74.3 SBbc        4.
NGC1325A        3:24:48.46  -21:20:10.1   31.7  0.019     13.4     0.57    12.03   6.0630     0.07   INDEF     20.8 Scd        6.9
NGC1326A        3:25:08.83  -36:21:47.1  31.09  0.015    14.04   INDEF    13.04   5.0198     0.37     62.2     58.1 Sm         8.8
NGC1385         3:37:28.31  -24:30:04.6  30.62  0.018    11.46     0.51    10.13   6.5567     0.37      3.5     52.3 Sc         5.9
NGC1406         3:39:23.29  -31:19:17.1  31.29   0.01    12.42      0.6    10.63  11.7676     0.80     16.8      90. SBbc       4.4
NGC1483         3:52:47.60  -47:28:39.0  31.87  0.006    13.19     0.43    11.81   6.4075     0.19    152.6     37.3 SBbc        4.
NGC1487         3:55:46.09  -42:22:04.8  29.74   0.01     12.3     0.44   INDEF   3.5538     0.32      55.     54.4 Scd        7.2
NGC1493         3:57:27.47  -46:12:39.2  30.27  0.009    11.83     0.51   INDEF   5.7107     0.07   INDEF     22.8 SBc         6.
NGC1494         3:57:42.66  -48:54:41.4  30.92  0.005    12.25   INDEF    11.19   7.7035     0.48    179.6     68.9 Scd         7.
NGC1507         4:04:27.19   -2:11:16.7  30.21  0.147    12.82     0.57   INDEF   6.0910     0.79     11.6      90. SBd        8.5
NGC1518         4:06:49.72  -21:10:21.3   29.9  0.043    12.22     0.47   INDEF   4.8160     0.62     30.1      90. SBd        8.2
NGC1559         4:17:35.74  -62:47:00.9  30.91  0.026    11.02     0.35     9.64   9.2191     0.48     62.8     60.2 SBc        5.9
NGC1566         4:20:00.38  -54:56:16.1  29.99  0.008    10.29     0.62     8.76  10.4879     0.31     45.1     47.9 SABb        4.
NGC1569         4:30:49.18   64:50:53.4  27.21  0.613    11.79     0.83   INDEF   1.5656     0.45     118.     66.5 IB         9.6
NGC1744         4:59:58.06  -26:01:29.6  30.18  0.036    11.71     0.48     10.5   8.2925     0.62    168.9     69.9 SBcd       6.7
NGC1796         5:02:42.65  -61:08:23.7  30.12  0.021    12.85     0.54    11.35   2.9288     0.50    100.8      62. SBc        5.2
NGC1809         5:02:05.39  -69:34:03.3  30.83  0.066     13.2     0.86    12.38   7.9193     0.61     143.     70.5 Sc          5.
NGC1892         5:17:09.06  -64:57:35.3  31.14  0.066    12.82     0.59    11.31   8.3308     0.70     74.9     76.3 Sc         5.4
NGC2090         5:47:01.93  -34:15:01.8  30.45  0.036    11.48     0.79     9.52   7.9926     0.63     15.6     71.7 Sc         4.5
NGC2139         6:01:08.00  -23:40:20.7  32.41   0.03    11.98     0.36    10.85  13.0223     0.26    124.5     43.7 Sc         5.9
NGC2207         6:16:22.04  -21:22:21.8  31.88  0.077    12.14     0.68      9.8  16.9312     0.44    115.9     58.2 SABc       4.6
NGC2283         6:45:53.17  -18:12:42.8  29.97  0.338    12.95   INDEF    10.74   3.9508     0.28    174.5     44.2 Sc         5.9
NGC2344         7:12:28.66   47:10:00.8  31.01  0.091    12.89     0.81   INDEF   4.7281     0.09   INDEF      26. SABb       4.3
NGC2427         7:36:28.12  -47:38:07.0  30.34  0.189    12.29     0.84    10.32   9.7879     0.57    122.2     83.6 SABd       7.8
NGC2500         8:01:53.18   50:44:14.0  30.01  0.035    12.22     0.58   INDEF   3.5866     0.07   INDEF     20.6 Scd         7.
NGC2541         8:14:40.13   49:03:41.7  30.39  0.044    12.25     0.46    11.48   5.2564     0.49    169.9     60.6 SABc        6.
NGC2552         8:19:20.53   50:00:34.9  30.48   0.04     12.7     0.44    12.58   5.3541     0.46     63.2      68. SABm        9.
NGC2748         9:13:43.03   76:28:31.2  31.62  0.024     12.4     0.73    10.74   8.0665     0.57     39.3     68.1 Sbc         4.
NGC2758         9:05:31.23  -19:02:34.0  32.36  0.111    14.04   INDEF    13.06   8.0295     0.78      18.      90. SBbc       3.9
NGC2763         9:06:49.03  -15:29:58.9  32.22  0.064    12.65     0.62    11.08   9.9240     0.22    136.3     40.3 SBc        5.7
NGC2805         9:20:20.36   64:06:10.7  32.24  0.045     11.8     0.49    12.14  13.8257     0.19    174.1      36. SABc       6.9
NGC2835         9:17:52.87  -22:21:16.5  30.18  0.089    11.06     0.49     9.61  10.2021     0.42    179.3     56.4 Sc          5.
NGC2903         9:32:10.11   21:30:05.1   29.8  0.028     9.53     0.67     7.88  15.9473     0.55     23.2     67.1 SABb        4.
NGC2997         9:45:38.81  -31:11:28.3  30.43  0.096    10.04   INDEF   INDEF  18.1421     0.40     96.6     54.3 SABc       5.1
NGC3041         9:53:07.15   16:40:39.6  32.17   0.03     12.3     0.77    10.97  12.7846     0.35     92.7     51.5 SABc       5.4
NGC3184        10:18:16.99   41:25:27.7  30.49  0.014    10.41     0.58   INDEF  13.5110     0.02   INDEF     14.4 SABc       5.9
NGC3259        10:32:34.87   65:02:28.0  32.61  0.013    13.14   INDEF    12.21   8.2165     0.48     16.4     61.1 SABb       3.7
NGC3274        10:32:17.23   27:40:07.2  29.51  0.021    13.21     0.39   INDEF   1.8823     0.50     95.3     61.6 Scd        6.6
NGC3319        10:39:09.47   41:41:12.5   30.7  0.013    11.77     0.41    11.46   7.2893     0.51      36.     62.7 SBc        5.9
NGC3338        10:42:07.56   13:44:48.8  31.98  0.028    11.44     0.59    10.66   4.4534     0.42      97.     56.4 Sc         5.1
NGC3344        10:43:31.12   24:55:19.7   31.4  0.029     10.5     0.59   INDEF  18.7365     0.05   INDEF     18.7 Sbc         4.
NGC3346        10:43:38.89   14:52:18.4  31.75  0.024    12.59   INDEF    11.89   8.5642     0.17    118.6     34.1 SBc        5.9
NGC3359        10:46:36.84   63:13:26.8  31.42  0.007    11.07     0.46    11.45  11.3943     0.31    166.4     47.2 Sc         5.2
NGC3423        10:51:14.36    5:50:23.8  30.26  0.026    11.61     0.45    11.81   5.8168     0.15      1.7     32.1 Sc          6.
NGC3445        10:54:35.71   56:59:23.3  31.36  0.007    12.93     0.36    17.36   3.8432     0.09   INDEF     27.9 SABm       8.9
NGC3455        10:54:31.07   17:17:05.0  32.55  0.029    14.31   INDEF    12.43  10.7817     0.37     68.5     53.7 SABb       3.7
NGC3621        11:18:16.49  -32:48:50.3  29.14  0.071     10.1     0.62     8.43   9.5651     0.59    161.2     67.5 SBcd       6.9
NGC3631        11:21:02.88   53:10:12.2  29.81  0.015    10.71     0.58   INDEF   4.9509     0.17     118.     34.7 Sc         5.2
NGC3666        11:24:26.10   11:20:31.1  31.43  0.029     12.7   INDEF    11.47   9.7429     0.71     97.5     77.8 SBc        5.2
NGC3756        11:36:48.17   54:17:36.0  31.73   0.01    12.08     0.62    10.96   6.1473     0.49    179.6     62.2 SABb        4.
NGC3782        11:39:20.74   46:30:47.8  30.78  0.016    13.09   INDEF    12.19   2.5626     0.49    177.5     60.3 Scd        6.5
NGC3906        11:49:40.48   48:25:33.5  30.71  0.023    13.53   INDEF    12.98   2.7207     0.37    150.8     52.4 SBcd       6.7
NGC3913        11:50:38.94   55:21:14.0  31.15  0.011    13.36     0.54    12.68   4.0991     0.15    146.4     33.3 Scd        6.6
NGC3949        11:53:41.71   47:51:31.8  31.35  0.019    11.37     0.45    10.22   6.0630     0.41    114.5     56.5 Sbc         4.
NGC4030        12:00:23.58   -1:06:00.0  31.91  0.023    11.23   INDEF     9.35  13.3256     0.29     16.9     47.1 Sbc         4.
NGC4041        12:02:12.19   62:08:14.2  31.78  0.015    11.65     0.58    11.02   8.4857     0.07   INDEF      22. Sbc         4.
NGC4062        12:04:03.83   31:53:45.0   31.1  0.021     11.9     0.76     10.5  10.0621     0.61    100.8      70. SABc       5.3
NGC4096        12:06:01.15   47:28:42.5  30.38  0.016     11.1     0.63    10.89   9.7429     0.75      20.     80.5 SABc       5.3
NGC4204        12:15:14.40   20:39:31.3  29.48  0.029    13.94   INDEF    12.69   4.6632     0.00   INDEF       0. SBd         8.
NGC4208        12:15:39.35   13:54:04.9  31.19  0.029    11.78     0.67    10.02   7.0907     0.40     73.2     54.5 Sc         4.9
NGC4214        12:15:39.17   36:19:38.8  27.43  0.019    10.21     0.46   INDEF   3.0108     0.22     125.     43.7 I          9.8
NGC4237        12:17:11.40   15:19:26.0  31.67  0.027    12.38     0.87    10.85   5.7107     0.35    104.9     51.7 SABb        4.
NGC4242        12:17:30.16   45:37:08.7   29.1  0.011    11.59     0.54    10.16   3.6533     0.29     20.8     51.5 Sd         7.9
NGC4254        12:18:49.57   14:24:59.1  30.97  0.035    10.41     0.57     8.82  11.3943     0.07   INDEF     20.1 Sc         5.2
NGC4276        12:20:07.51    7:41:30.4  32.71  0.026    13.48   INDEF    12.72   6.8342     0.11   INDEF     30.7 SABd       7.6
NGC4299        12:21:40.43   11:30:08.2  31.13  0.029     12.7     0.41    12.75   3.6198     0.07   INDEF     22.9 SABm       8.5
NGC4393        12:25:51.24   27:33:39.2   30.3  0.023    13.87   INDEF    13.23   4.9282     0.07   INDEF     22.4 Scd        6.7
NGC4395        12:25:48.90   33:32:48.3  28.15  0.015    10.84     0.46   INDEF   2.5864     0.67    126.6      90. Sm         8.9
NGC4396        12:25:58.98   15:40:15.9   30.6  0.023    13.09     0.48    12.66   5.6583     0.65     124.     71.6 Scd        6.9
NGC4411b       12:26:47.22    8:53:04.2  31.13  0.027    13.04     0.59    13.76   4.6632     0.11   INDEF     26.6 SABc       6.3
NGC4414        12:26:27.02   31:13:24.2   31.3  0.017    10.99     0.84     9.07   5.1604     0.42    164.5     56.6 Sc         5.2
NGC4449        12:28:11.03   44:05:34.9  27.95  0.017      9.5      0.4   INDEF   2.6466     0.41     46.5     63.5 IB         9.8
NGC4487        12:31:04.48   -8:03:13.8  31.46  0.019    11.83   INDEF    10.55   9.8784     0.45     74.2     58.2 Sc          6.
NGC4490        12:30:36.40   41:38:37.2  29.36  0.019     9.76     0.44   INDEF   7.3230     0.75     151.      79. SBcd        7.
NGC4496A       12:31:39.11    3:56:22.2  30.95  0.022    12.12     0.52   INDEF   7.6329     0.17     67.5     38.5 SBd        7.6
NGC4498        12:31:39.07   16:51:13.9  31.11  0.026    12.78   INDEF    12.13   6.9934     0.44     132.     57.3 Sc         6.4
NGC4504        12:32:17.48   -7:33:48.0  31.64  0.022    12.17   INDEF    10.71   9.7879     0.38     163.     52.9 SABc        6.
NGC4517        12:32:45.49    0:06:52.6  30.14  0.021     11.1     0.71   INDEF  14.1478     0.84     85.7      90. Sc          6.
NGC4522        12:33:39.71    9:10:30.0  31.22  0.018    12.97   INDEF    11.85   8.8448     0.74     34.9     79.1 SBc         6.
NGC4525        12:33:51.12   30:16:39.2  31.11   0.02     13.3   INDEF    12.13   4.8382     0.49     52.4     60.6 SBc        5.9
NGC4534        12:34:05.41   35:31:06.6  30.93   0.01    13.15   INDEF    12.31   6.1473     0.41    122.8     62.5 Sd         7.8
NGC4540        12:34:50.81   15:33:03.9  31.13   0.03    12.47   INDEF    11.23   5.3541     0.17     44.9     34.2 SABc       6.2
NGC4559        12:35:57.70   27:57:34.9  29.63  0.016    10.28     0.45     9.15  12.8436     0.54    147.5     64.8 Sc          6.
NGC4567        12:36:32.69   11:15:28.3   31.9  0.029    12.11     0.75    12.85   9.6092     0.21      90.     39.4 Sbc         4.
NGC4571        12:36:56.37   14:13:02.0  31.09  0.041    11.97     0.51     11.6   8.5249     0.07   INDEF     22.1 Sc         6.5
NGC4592        12:39:18.75   -0:31:55.1  30.13   0.02    12.57   INDEF    11.71   6.2905     0.71     93.9      90. Sd          8.
NGC4595        12:39:51.95   15:17:51.6  31.12  0.032    12.93   INDEF    12.02   3.6871     0.37    109.9     52.8 SABb       3.8
NGC4597        12:40:12.90   -5:47:56.6  31.15  0.022    12.87   INDEF    11.82   8.7637     0.60   INDEF      90. Sm         8.7
NGC4618        12:41:32.78   41:08:56.1  29.31  0.019    11.31     0.46   INDEF   3.7557     0.35     40.2     57.6 SBm        8.7
NGC4625        12:41:52.73   41:16:25.8  29.57  0.016    13.03     0.57    12.27   1.6853     0.24   INDEF     46.1 SABm       8.8
NGC4631        12:42:07.89   32:32:32.6  29.19  0.015     9.47     0.56   INDEF  14.4773     0.85      86.      90. SBcd       6.6
NGC4634        12:42:40.72   14:17:51.3  27.73  0.025    13.16     0.77    14.29   1.2551     0.76     157.     80.5 SBc        5.9
NGC4635        12:42:39.20   19:56:42.7  31.86  0.025    13.44   INDEF    12.85   6.6786     0.28       3.     44.6 SABc       6.6
NGC4639        12:42:52.38   13:15:25.3   31.7  0.023    12.19     0.71    10.56   9.1767     0.34    136.6      51. Sbc        3.5
NGC4651        12:43:42.64   16:23:36.2  32.22  0.024    11.38     0.57     9.71  15.7285     0.34     76.8     49.5 Sc         5.2
NGC4656        12:43:57.50   32:10:12.6  28.99  0.011     9.82     0.44   INDEF   5.8978     0.90     35.4      90. SBm         9.
NGC4700        12:49:08.15  -11:24:35.4   30.6  0.041    12.04   INDEF    11.26   5.1604     0.83      50.      90. SBc        4.9
NGC4701        12:49:11.43    3:23:18.1    32.  0.026    12.82     0.42   INDEF   6.3487     0.26     36.7     43.3 Sc         5.9
NGC4771        12:53:21.23    1:16:08.9  31.45  0.018    12.93   INDEF    11.35   8.7637     0.68    133.2     74.3 Sc         6.2
NGC4775        12:53:45.71   -6:37:19.8  32.12  0.031    11.58   INDEF    10.54   8.6435     0.11     58.5     28.4 Scd        6.9
NGC4781        12:54:23.79  -10:32:13.3  30.83  0.042    11.39   INDEF    10.39   7.7390     0.60    118.3      68. Scd         7.
NGC4790        12:54:51.91  -10:14:51.8  31.87  0.042    12.77   INDEF    11.42   5.8437     0.45      87.     58.8 SBc        4.8
NGC4806        12:56:12.41  -29:30:10.6  32.45  0.076    13.43   INDEF    12.08   6.0630     0.15     51.6     32.9 Sc         4.9
NGC4861        12:59:01.82   34:51:39.0  30.32   0.01    12.86   INDEF   INDEF   6.4075     0.62     15.5      90. Sm         8.9
NGC4900        13:00:39.20    2:30:03.6  31.86  0.021    11.91     0.53    11.63   7.3230     0.05   INDEF      19. SBc        5.2
NGC4904        13:00:58.64   -0:01:39.1  31.68  0.023    12.67     0.63    11.66   6.2905     0.37      2.6     52.6 Sc         5.8
NGC4942        13:04:19.09   -7:38:57.7  32.68  0.042    13.66   INDEF    12.16   8.4857     0.28     24.9      44. SABc       6.9
NGC5054        13:16:58.48  -16:38:05.0  31.35  0.073    11.64     0.76     9.63  13.5734     0.42    171.1      57. Sbc        4.2
NGC5068        13:18:55.08  -21:02:21.1   28.9  0.091    10.64     0.67   INDEF   6.4966     0.11   INDEF     26.9 Sc          6.
NGC5112        13:21:56.41   38:44:04.8  32.15  0.009    12.63     0.46    11.48  11.8219     0.38    129.2     53.6 SBc        5.8
NGC5204        13:29:36.45   58:25:09.4  28.38  0.011    11.72     0.41   INDEF   3.0810     0.37   INDEF     58.8 Sm         8.9
NGC5264        13:41:36.74  -29:54:45.8  28.27  0.045    12.59      0.6     11.2   1.9350     0.26     65.1     47.8 IB         9.7
NGC5300        13:48:16.05    3:57:02.9  31.82   0.02    13.06   INDEF    11.83   9.4774     0.35    146.2     50.8 SABc       5.2
NGC5334        13:52:54.44   -1:06:52.4  32.78  0.041    12.97   INDEF    12.19  17.7291     0.28     18.2     44.8 Sc         5.2
NGC5398        14:01:21.61  -33:03:49.2   29.6  0.058    14.08   INDEF    11.43   3.3319     0.40    173.5     61.9 Sd         7.9
NGC5427        14:03:26.10   -6:01:50.1  32.62  0.025    11.96     0.57    10.27  17.6477     0.09   INDEF     25.5 SABc        5.
NGC5474        14:05:01.54   53:39:44.1   28.9  0.009    11.48     0.51    12.58   2.1023     0.34     99.7     50.2 Sc         6.1
NGC5530        14:18:27.29  -43:23:22.0  30.35  0.102    11.82   INDEF    10.13   8.3693     0.55    126.5     66.5 SABb       4.2
NGC5556        14:20:34.08  -29:14:30.4  31.36  0.062    12.82     0.65    11.08   9.4338     0.21    144.8     37.8 Scd        6.7
NGC5584        14:22:23.77   -0:23:15.3  32.01  0.035    12.73   INDEF    11.99  11.6061     0.26    156.9     42.4 SABc        6.
NGC5585        14:19:48.18   56:43:46.0   29.7  0.014    11.39     0.46    11.16   5.4037     0.38     34.1     53.1 SABc       6.9
NGC5668        14:33:24.30    4:27:01.2  32.15  0.033    12.25     0.55    12.33   7.4591     0.15     107.      33. Scd        6.9
NGC5669        14:32:43.80    9:53:28.6  31.99  0.024    12.97   INDEF     11.8   9.3473     0.42     54.8     56.8 SABc        6.
NGC5774        14:53:42.50    3:34:57.1  32.41  0.037     13.1      0.6    13.52   7.4935     0.38    116.7     52.5 SABc       6.9
NGC5789        14:56:35.66   30:14:01.3  32.07  0.019    14.07   INDEF   INDEF   4.3320     0.11      92.     29.8 SBd        7.8
NGC5964        15:37:36.19    5:58:25.0  32.18  0.053    13.42   INDEF    10.83  13.4489     0.24    147.7      42. SBcd       6.9
NGC5970        15:38:30.01   12:11:10.0  32.36  0.037    11.99     0.71     10.5  11.8765     0.31     87.8     47.7 SBc         5.
NGC6384        17:32:24.22    7:03:37.1  32.03  0.109    11.62     0.72   INDEF   9.0926     0.54     13.5     66.6 SABb       3.6
NGC6412        17:29:37.53   75:42:15.6  31.86  0.035    12.38     0.53   INDEF   7.3230     0.13     142.     31.1 SABc       5.2
NGC6503        17:49:26.51   70:08:39.6  28.66  0.028    10.86      0.7     9.01   4.6205     0.67    122.3     73.5 Sc         5.8
NGC6509        17:59:25.33    6:17:13.2  32.25  0.171    13.31   INDEF   INDEF   5.9250     0.15    103.7     31.4 SABc       6.5
NGC7090        21:36:28.91  -54:33:27.4   29.7   0.02    11.31     0.61   INDEF  10.2965     0.80    128.2      90. Sc          5.
NGC7162        21:59:39.01  -43:18:22.2  32.79  0.012    13.27     0.59    11.69  15.8740     0.64      9.5     72.4 Sc         4.8
NGC7188        22:03:29.05  -20:19:05.0  32.01  0.028    13.97   INDEF    12.38   6.5266     0.57     48.8     69.1 SBbc       3.5
NGC7421        22:56:54.31  -37:20:50.6  31.95  0.012    12.62     0.63    10.93   8.5642     0.19     84.6     36.1 Sbc        3.7
NGC7424        22:57:18.36  -41:04:14.3   30.3   0.01    11.04     0.48   INDEF   8.3693     0.46   INDEF      59. Sc          6.
NGC7462        23:02:46.46  -40:50:07.0  30.57  0.009    12.21   INDEF    10.74   9.4774     0.83     76.3      90. SBbc       3.6
NGC7689        23:33:16.70  -54:05:40.3  32.05  0.011    12.14   INDEF    10.79  11.5528     0.37    141.1     51.6 SABc       5.9
NGC7713        23:36:15.01  -37:56:19.0  30.07  0.015    11.49     0.32    10.52   7.3568     0.56    170.2     65.9 Scd        6.7
NGC7741        23:43:54.45   26:04:31.7  30.89  0.067    11.82     0.53    10.97   7.9559     0.34    153.5     50.2 SBc        5.9
UGC02302        2:49:08.76    2:07:37.5  30.73   0.07    14.01   INDEF   INDEF   9.7429     0.05   INDEF      20. Sm         8.8
UGC03574        6:53:10.46   57:10:39.9  31.47  0.046    14.11   INDEF    11.12   4.2334     0.07   INDEF     21.9 Sc         5.8
UGC03698        7:09:18.25   44:22:48.0   29.3  0.084    15.31   INDEF   INDEF   1.0062     0.35       5.     57.4 I          9.8
UGC03755        7:13:51.67   10:31:15.8  28.49  0.078    14.53     0.55   INDEF   1.1768     0.58    140.5      90. IAB        9.9
UGC03826        7:24:27.90   61:41:38.1  32.17  0.061    14.76   INDEF   INDEF  12.7846     0.13   INDEF     29.8 SABc       6.6
UGC03860        7:28:17.65   40:46:12.4   29.3  0.053    15.12     0.46    15.33   1.4213     0.41     23.8     62.6 IB         9.8
UGC04499        8:37:41.48   51:39:08.6  30.54  0.031    15.55   INDEF    16.61   3.5538     0.56     151.     81.2 Sd          8.
UGC04904        9:17:21.70   41:54:39.4   31.8  0.018    15.05   INDEF   INDEF   3.0387     0.31    139.2     47.4 SBbc       4.3
UGC04988        9:23:15.22   34:44:03.7  31.63  0.016    15.44   INDEF    14.46   3.4569     0.24     61.4     46.6 Sm          9.
UGC05015        9:25:48.00   34:16:37.6  31.73  0.016    15.64   INDEF    14.85   5.2322     0.05   INDEF     20.5 SABd       7.9
UGC05189        9:42:54.72    9:29:01.0  33.13  0.024     13.9     0.39   INDEF    INDEF    INDEF   INDEF   INDEF INDEF   INDEF
UGC05428       10:05:07.15   66:33:32.6  27.86  0.086    15.79   INDEF   INDEF   0.4620     0.05   INDEF     18.9 I          9.8
UGC05692       10:30:34.81   70:37:17.0    28.  0.036    13.49     0.85   INDEF   1.9173     0.37    170.5      58. Sm         8.8
UGC05889       10:47:22.35   14:04:11.9  29.19  0.031     14.4     0.61   INDEF   1.4477     0.05   INDEF      18. SABm       8.9
UGC06192       11:09:12.35   61:23:46.9   32.3  0.009    15.79   INDEF    15.04   3.3319     0.32    154.1     49.1 SABb       3.5
UGC06931       11:57:25.45   57:55:48.1  31.23  0.023     14.7   INDEF    13.78   2.9423     0.35     67.7     57.3 SBm         9.
UGC06983       11:59:09.31   52:42:27.7  31.64  0.024     13.3   INDEF    12.39   5.8978     0.21     95.2     37.4 SBc        5.9
UGC07943       12:46:45.66    5:57:19.1  31.49  0.024    13.86   INDEF   INDEF   4.7939     0.28      32.      44. SBc         6.
UGC08041       12:55:12.65    0:07:00.0  31.17  0.019    13.54   INDEF    12.85   7.8829     0.40    169.2      54. SBcd       6.9
UGC08085       12:58:17.29   14:33:24.7  32.35  0.023    14.62   INDEF    13.06  10.0621     0.75    115.8     80.7 Sc         5.8
UGC08516       13:31:52.57   20:00:03.9  31.83  0.026    13.98   INDEF    13.09   3.9691     0.32     34.8     48.9 Sc         5.9
UGC09215       14:23:27.17    1:43:34.4  32.06  0.029    13.75   INDEF    12.52   7.8467     0.53    161.9     63.8 SBc        6.3
UGC11583       20:30:15.23   60:26:26.4  29.21  0.271    15.81   INDEF   INDEF   2.0169     0.74      93.      90. I          10.
UGC12732       23:40:39.79   26:14:10.0  30.46  0.078    14.28   INDEF   INDEF   4.9509     0.09   INDEF     26.6 SABm       8.7
UGCA086         3:59:50.50   67:08:37.0  27.12  0.829     13.5   INDEF   INDEF   1.7648     0.34      25.     56.5 I          10.
UGCA196        10:03:41.83  -27:01:40.1  31.44  0.066    13.35   INDEF    12.29   8.9266     0.68     50.8     73.8 SABc       6.3
UGCA200        10:05:35.09   -7:45:00.0  29.01  0.043    16.26   INDEF   INDEF   0.9654     0.40     149.     60.9 I          10.


==> web_only/Galaxy_unique.rej.dat <==
#c Galaxy ch*11 %-11s 
#c RA d %12.2h 
#c DEC d %12.2h 
#c mm_median d %6.4g 
#c EBV d %6.4g 
#c bt d %8.6g 
#c bvt d %8.6g 
#c it d %8.6g 
#c Rd_25_kpc d %8.4f 
#c ellipt d %8.2f 
#c pa d %8.6g 
#c incl d %8.6g 
#c type ch*4 %-4s 
#c t d %7.5g 
#c Comment ch*60 %-60s 

ESO257-G017   7:27:33.12 -45:41:04.10  30.26  0.128    16.75   INDEF   INDEF   0.7323     0.17     71.8     37.3 SBm       9. F814W_1_NoNSC                                               
ESO269-G037  13:03:33.19 -46:35:12.70  27.63  0.117    16.44   INDEF   INDEF   0.3081     0.58    132.1      90. IAB      10. F606W_3_NoNSC,F814W_3                                       
ESO317-G020  10:23:07.62 -42:14:14.71  32.55  0.096    13.21   INDEF     11.7   7.2893     0.09   INDEF     24.9 Sc       4.5 F606W_1_Extended_complex                                    
ESO321-G014  12:13:49.69 -38:13:51.49  27.52  0.083    15.36   INDEF    14.61   0.6119     0.62     23.5      90. IB       10. F606W_3_NoNSC,F814W_3                                       
ESO443-G080  13:11:09.57 -28:00:37.22  32.63  0.064    14.14   INDEF    13.32   6.2905     0.59    146.9      90. SBm      8.7 F606W_1_NoNSC                                               
ESO444-G002  13:16:45.26 -27:53:10.03  31.57  0.064      15.   INDEF    14.24   2.9288     0.21     94.4     42.5 SABd      8. F814W_1_NoNSC                                               
ESO489-G056   6:26:17.52 -26:15:56.81  28.49  0.056    16.39   INDEF    15.62   0.3808     0.26      38.     47.2 I        10. F606W_3_NoNSC,F814W_3                                       
IC0342        3:46:49.30  68:06:04.99  27.58  0.494     9.67   INDEF   INDEF   9.5211     0.05   INDEF     18.5 SABc      6. F606W_1_Saturated,F555W_1,F675W_3                           
IC1555        0:34:32.66 -30:01:04.37   31.8  0.016     14.3   INDEF    12.99   4.3923     0.44    129.3     65.2 Scd       7. F606W_1_NoNSC                                               
IC1613        1:04:47.78   2:07:03.83  24.31  0.022      10.     0.67   INDEF   1.9261     0.07   INDEF     22.9 I        9.9 F814W_2_NoNSC,F555W_2,F439W_2                               
IC2163        6:16:27.98 -21:22:33.24  31.63  0.077    11.76     0.63    10.36  10.4397     0.72    102.6     78.2 Sc       5.2 F439W_1_Extended_complex,F555W_1,F814W_1                    
IC3017       12:09:24.95  13:34:28.34  37.13   0.03    15.04   INDEF    14.86  25.6264     0.62    176.4     71.4 Sc       4.6 F606W_1_Extended_complex                                    
IC4390       14:16:59.19 -44:58:38.43  32.14  0.098    13.78   INDEF    11.81   7.5978     0.68      10.      76. SABb     4.2 F606W_1_Extended_complex                                    
IC4441       14:30:18.00 -43:33:39.63  30.68  0.147    14.96   INDEF    13.26   2.2320     0.53     43.1     65.1 Sc       4.5 F300W_1_low_S_N                                             
IC5152       22:02:41.35 -51:17:47.61  26.47  0.022     10.4     0.48   INDEF   1.4679     0.29    103.1     51.6 IAB      9.7 F606W_2_NoNSC,F814W_2                                       
IC5273       22:59:26.74 -37:42:10.19   31.1  0.011    12.56      0.4     10.5   7.4591     0.35     45.8      51. SBc      5.7 F606W_1_NoNSC                                               
M033          1:33:50.90  30:39:35.79  24.67  0.036     6.35     0.55   INDEF   7.7035     0.41     22.5      55. Sc       5.9 F555W_1_Extended_complex,F814W_1,F439W_4,F336W_4            
NGC0024       0:09:56.34 -24:57:49.79  29.34  0.018    12.08     0.58    10.29   6.6174     0.61     44.2     70.1 Sc       5.1 F439W_3_NoNSC,F555W_3,F814W_3                               
NGC0178       0:39:08.35 -14:10:22.51  31.33  0.019    13.05     0.47    11.99   5.6064     0.72      3.5      90. SBm      8.7 F300W_3_NoNSC                                               
NGC1084       2:45:59.90  -7:34:42.85   31.9  0.023    11.19     0.58     9.58  11.8219     0.34     35.5     49.9 Sc       4.9 F450W_3_Saturated,F606W_3,F814W_3_Extended_complex          
NGC1140       2:54:33.55 -10:01:41.99  31.47  0.033    12.78     0.35    11.79   5.8437     0.51      2.7     73.8 SBm      9.2 F300W_3_Multiple,F814W_3                                    
NGC1311       3:20:07.01 -52:11:08.96  28.68  0.019    13.39     0.46    12.01   2.5043     0.75     36.7      90. SBm      8.9 F300W_3_NoNSC,F814W_3,F606W_3                               
NGC1313       3:18:15.59 -66:29:51.32  28.06  0.096     9.65     0.49     8.43   6.5266     0.17     26.9     34.8 SBcd      7. F814W_1_Multiple                                            
NGC1345       3:29:31.67 -17:46:42.21  31.28  0.034    14.32     0.58    12.47   3.5374     0.19     30.3     35.6 Sc       5.2 F606W_1_Extended_complex                                    
NGC1437B      3:45:54.90 -36:21:25.02  30.06  0.012    13.83   INDEF     12.3   4.3121     0.70      1.6      90. Sd       8.3 F606W_1_NoNSC                                               
NGC1602       4:27:54.97 -55:03:27.97   31.4  0.008    13.41     0.35   INDEF   5.1604     0.48     88.5     68.8 SBm      9.5 F814W_3_NoNSC,F555W_3,F300W_3                               
NGC1637       4:41:28.18  -2:51:29.12  29.96  0.036    11.56     0.64     9.77   4.5153     0.13     16.3     31.1 Sc        5. F606W_1_Extended_complex                                    
NGC1679       4:49:55.60 -31:57:56.30  30.31  0.019    12.65   INDEF    10.81   5.1843     0.28    151.3     49.1 SBm      9.4 F300W_3_NoNSC                                               
NGC1688       4:48:23.87 -59:48:01.30  30.76   0.03     12.1     0.47    11.05   5.0663     0.32    165.5     48.2 SBc      6.2 F606W_1_Extended_complex                                    
NGC1800       5:06:25.70 -31:57:14.79  29.36  0.013    13.12     0.54    11.71   1.6776     0.26    111.7      47. S?        8. F300W_3_NoNSC,F814W_3                                       
NGC1832       5:12:03.28 -15:41:16.01   32.1  0.064    11.64     0.63    12.12   9.3905     0.62     13.2     71.8 Sbc       4. F555W_3_Extended_complex,F814W_3                            
NGC2104       5:47:04.78 -51:33:10.90    31.  0.052    13.21     0.48    12.02   4.9282     0.57    162.4     83.6 SBm      8.7 F606W_1_NoNSC,F450W_3,F814W_3                               
NGC2336       7:27:04.07  80:10:41.02  32.53   0.03    11.19     0.62   INDEF  23.3716     0.44     178.     58.3 Sbc       4. F300W_1_Extended_complexlow_S_N,F606W_1_Extended_complex    
NGC2339       7:08:20.54  18:46:49.00  32.52  0.074    12.47     0.72     10.6  11.1349     0.37      0.9     52.6 Sbc       4. F606W_1_Extended_complex                                    
NGC2770       9:09:33.66  33:07:24.56  32.36   0.02    12.76     0.55     11.7  14.9516     0.77    146.1     82.3 SABc     5.3 F606W_1_NoNSC                                               
NGC2906       9:32:06.25   8:26:29.73  32.95  0.041     13.2   INDEF    11.79   7.6329     0.41      75.     54.9 Sc       5.9 F450W_1_Extended_complex,F675W_1,F555W_1,F814W_1            
NGC2964       9:42:54.43  31:50:49.31  31.68  0.017    12.04     0.68    10.27   9.3044     0.26      97.     42.9 Sbc      4.1 F606W_1_Extended_complex,F814W_3                            
NGC2976       9:47:15.50  67:54:58.54  27.76  0.063    10.81     0.66     9.19   2.9832     0.48     143.     60.5 Sc       5.2 F336W_2_NoNSC                                               
NGC3054       9:54:28.62 -25:42:11.95  32.58  0.066    12.34   INDEF    10.24  16.9312     0.38    111.7     54.6 Sb       3.5 F606W_1_Extended_complex                                    
NGC3066      10:02:10.90  72:07:30.91  32.55  0.039    13.52     0.62   INDEF   5.2807     0.05   INDEF     18.6 SABb      4. F300W_1_Extended_complex                                    
NGC3294      10:36:16.24  37:19:28.63  32.28  0.018    12.15     0.41    10.47  12.8436     0.48    117.7     60.7 SABc     5.1 F300W_1_low_S_N                                             
NGC3370      10:47:04.02  17:16:25.28   32.2  0.028    12.29   INDEF    11.11   9.8330     0.42    143.5     56.2 Sc       5.1 F814W_3_Extended_complex                                    
NGC3513      11:03:46.08 -23:14:43.80  30.15  0.056    11.94     0.43     10.8   4.3923     0.54    112.6     65.2 SBc      5.1 F450W_3_Extended_complex,F606W_3,F814W_3                    
NGC3521      11:05:48.59  -0:02:08.81   30.3   0.05      9.9     0.81     7.83  13.8895     0.46     162.      60. SABb      4. F606W_1_No_good_fit                                         
NGC3810      11:40:58.76  11:28:16.21  31.28  0.039    11.27     0.58    10.21   8.6834     0.32     31.6     48.2 Sc       5.2 F606W_1_Extended_complex,F450W_3,F814W_3                    
NGC3887      11:47:04.60 -16:51:16.95  31.47   0.03    11.42   INDEF     9.84   9.2616     0.21      9.5     39.4 Sbc      3.9 F450W_3_Extended_complex,F606W_3,F814W_3                    
NGC3930      11:51:45.86  38:00:53.86  31.22   0.02    13.44   INDEF     12.1   6.8657     0.26     36.5      43. SABc     5.2 F450W_3_NoNSC,F606W_3,F814W_3                               
NGC4019      12:01:10.45  14:06:14.33  32.34  0.028    14.25   INDEF    13.64   6.3196     0.80     144.      90. SBbc     3.5 F606W_2_Extended_complex                                    
NGC4027      11:59:30.12 -19:15:54.65  32.04  0.037    11.58     0.54    10.07  13.2035     0.21    162.7     42.3 SBd      7.8 F814W_1_Extended_complex                                    
NGC4038      12:01:53.00 -18:52:04.77  31.66  0.041    10.85     0.65     9.47  16.7760     0.31   INDEF     51.9 SBm      8.9 F814W_3_Extended_complex,F439W_2,F555W_1,F555W_3            
NGC4123      12:08:11.11   2:52:41.70  31.79  0.018    11.93     0.61    11.25  10.4879     0.28    123.7     44.3 Sc        5. F450W_3_Extended_complex,F606W_3,F814W_3                    
NGC4190      12:13:44.47  36:37:59.70  27.47  0.026    13.86     0.58    13.04   0.7026     0.07   INDEF     24.5 IB       9.9 F814W_3_NoNSC,F606W_3                                       
NGC4219      12:16:27.26 -43:19:27.70  31.83  0.116    12.68     0.85    10.51  12.5513     0.67     30.8     75.9 Sbc       4. F606W_1_NoNSC                                               
NGC4298      12:21:32.80  14:36:21.96  30.91  0.031    12.06      0.7    13.01   5.5550     0.45    135.7     58.4 Sc       5.2 F606W_1_Multiple,F450W_3,F814W_3                            
NGC4303A     12:22:27.12   4:33:58.14  31.06  0.021    13.44     0.41   INDEF   2.6588     0.05   INDEF      16. Sc       6.4 F606W_1_NoNSC                                               
NGC4389      12:25:34.68  45:41:06.50  30.81  0.013    12.56   INDEF    11.66   5.3050     0.34      96.      50. SBbc     4.1 F606W_1_NoNSC                                               
NGC4517A     12:32:27.96   0:23:26.27  31.91  0.021     12.7     0.47    13.35   7.1563     0.52     30.1     75.2 Sd       7.8 F814W_1_NoNSC                                               
NGC4519      12:33:30.27   8:39:16.02  32.45  0.018    12.36      0.5    11.85  10.5363     0.24    148.5     41.1 Scd      6.9 F606W_1_NoNSC                                               
NGC4654      12:43:56.61  13:07:35.65  31.03  0.023    11.03      0.6    10.16  10.9317     0.48    121.2     59.8 Sc       5.9 F606W_1_Extended_complex,F450W_3,F814W_3                    
NGC4747      12:51:45.76  25:46:32.92  30.46  0.009    12.99     0.61    12.41   3.7557     0.52     33.7      75. SBcd     7.1 F300W_1_low_S_N                                             
NGC5248      13:37:32.09   8:53:06.00  30.92  0.022    10.88     0.65     9.25   9.0508     0.41     125.     56.4 SABb      4. F336W_1_Extended_complexlow_S_N,F814W_1_Extended_complex,F45
NGC5408      14:03:21.20 -41:22:35.75  28.41  0.061     12.2     0.56    11.66   1.9710     0.46     63.4     68.1 IB       9.9 F439W_3_NoNSC,F336W_3,F555W_3,F814W_3                       
NGC5468      14:06:34.96  -5:27:10.80  33.32  0.021    12.94     0.49     11.1  15.3705     0.07   INDEF      21. SABc      6. F450W_2_Extended_complex,F675W_2                            
NGC5477      14:05:33.29  54:27:39.46  29.01   0.01    14.37     0.37     14.4   1.0109     0.29      80.     51.7 Sm       8.8 F814W_1_Multiple,F450W_3_Extended_complex,F606W_3           
NGC5480      14:06:21.60  50:43:30.50  32.44  0.017    12.86   INDEF    11.63   7.4248     0.24    177.5     41.5 Sc        5. F300W_1_Extended_complex                                    
NGC5879      15:09:46.76  57:00:00.62  31.03  0.011    12.12     0.64    11.04   8.8856     0.63      1.6     72.7 Sbc      3.6 F606W_1_Extended_complex,F450W_1,F814W_1                    
NGC5907      15:15:53.64  56:19:44.08  31.16  0.009    11.06     0.78   INDEF  27.8412     0.85    155.3      90. SABc     5.3 F606W_2_NoNSC                                               
NGC6000      15:49:49.48 -29:23:11.83  32.09  0.151    13.03   INDEF    10.47   7.2558     0.13    158.6     30.7 SBbc     4.1 F606W_1_Extended_complex                                    
NGC6118      16:21:48.64  -2:16:59.95  31.88  0.139    12.44     0.76    10.35  15.4414     0.60     59.3     68.7 Sc        6. F450W_4_NoNSC,F675W_4                                       
NGC6140      16:20:57.77  65:23:23.89  31.34  0.022    12.25     0.53     10.7   5.6323     0.15      76.     32.2 Sc       5.6 F450W_3_NoNSC,F606W_3,F814W_3                               
NGC6207      16:43:03.72  36:49:56.36  31.44  0.013    11.86     0.53     10.8   9.7879     0.53     17.5     64.7 Sc        5. F300W_1_Multiple,F814W_3_Extended_complex,F606W_3           
NGC6217      16:32:39.23  78:11:53.48  31.89  0.038    11.89     0.63   INDEF   7.7748     0.28    154.5     44.8 Sbc       4. F450W_3_Extended_complex,F814W_3                            
NGC6689      18:34:50.27  70:31:25.94  30.72  0.061    13.06     0.64    11.21   6.7095     0.72    170.4     77.1 SABc     6.4 F606W_1_NoNSC,F450W_3,F814W_3                               
NGC6744      19:09:45.90 -63:51:27.72  29.86  0.038     9.13   INDEF     7.63  21.1197     0.38     15.4     53.5 Sbc       4. F606W_2_Extended_complex,F450W_3,F814W_3                    
NGC6822      19:44:56.98 -14:48:01.22   23.4  0.209     9.34   INDEF   INDEF   1.2097     0.05   INDEF     16.9 IB       9.8 F555W_1_NoNSC                                               
NGC7331      22:37:04.15  34:24:56.23   30.8  0.081     10.2     0.87     8.15  19.6195     0.59     169.      70. Sbc      3.9 F450W_1_Extended_complex,F814W_1,F336W_1,F555W_1            
NGC7418      22:56:36.13 -37:01:48.22  31.37  0.014    11.69   INDEF    10.14   9.9240     0.22    138.7     39.9 Sc       5.8 F814W_1_Extended_complex                                    
NGC7418A     22:56:41.21 -36:46:21.61  32.02   0.02     13.6   INDEF    12.99   6.4075     0.50     81.4     61.1 Scd      6.5 F814W_1_Extended_complex,F606W_1,F450W_1                    
NGC7640      23:22:06.56  40:50:43.52  29.73  0.097    11.61     0.54   INDEF  10.4397     0.79     167.     85.7 Sc       5.3 F606W_1_NoNSC,F450W_3,F814W_3                               
NGC7793      23:57:49.75 -32:35:27.75  28.06  0.017      9.7   INDEF   INDEF   6.2329     0.42     89.5     63.6 Scd      7.4 F606W_1_Extended_complex,F814W_1,F450W_3,F814W_3            
UGC01104      1:32:42.54  18:19:01.49  29.39  0.055    14.41     0.53    12.22   1.2903     0.37     179.      59. I        9.5 F300W_3_low_S_N                                             
UGC03476      6:30:28.48  33:18:02.63  29.23   0.21    15.78   INDEF   INDEF   0.7919     0.65      60.      90. I        9.9 F814W_3_NoNSC,F555W_3                                       
UGC04483      8:37:03.40  69:46:35.00  27.65   0.03    15.08     0.32   INDEF   0.5530     0.45    169.3     67.4 I        9.8 F606W_3_NoNSC,F814W_3,F555W_1                               
UGC05442     10:07:01.81  67:49:39.14  27.85  0.047    15.46   INDEF   INDEF   0.9390     0.50   INDEF     71.6 I        9.8 F606W_3_Multiple,F814W_3                                    
UGC05456     10:07:19.78  10:21:43.06  27.91  0.036    13.74     0.39    13.31   0.6233     0.55    144.8     79.5 Sm        9. F702W_3_Multiple,F814W_3,F336W_3,F555W_3                    
UGC05981     10:52:03.86  10:08:53.63  32.98  0.027    13.22   INDEF    11.94  14.4108     0.05   INDEF     17.8 Sc       5.3 F555W_1_Extended_complex,F814W_1                            
UGC06541     11:33:28.84  49:14:17.30  28.01  0.017    14.42      0.4    15.19   0.6834     0.45    128.7     67.2 I        9.9 F606W_3_NoNSC,F814W_3                                       
UGC06817     11:50:52.98  38:52:49.47  27.11  0.023    13.44     0.34   INDEF   1.5300     0.60     67.5      90. I        9.9 F606W_3_Multiple,F814W_3                                    
UGC07559     12:27:04.97  37:08:35.81  28.31  0.013    14.16     0.33   INDEF   2.3697     0.35     134.     56.7 I        9.9 F606W_3_NoNSC,F814W_3                                       
UGC07577     12:27:41.69  43:29:38.58  27.07  0.018    12.88     0.55   INDEF   1.4345     0.35     121.     57.4 I        9.8 F814W_3_NoNSC,F606W_3                                       
UGC07866     12:42:15.12  38:30:09.37  28.29  0.017    13.73     0.35   INDEF   2.1912     0.09   INDEF      25. IAB      9.9 F814W_3_NoNSC,F606W_3                                       
UGC12082     22:34:10.81  32:51:40.31  30.72  0.087    14.14     0.62   INDEF   5.4537     0.11   INDEF     28.7 SABm     8.8 F814W_1_NoNSC                                               
UGCA292      12:38:40.02  32:46:00.77  27.78  0.014    16.07     0.08   INDEF   0.5113     0.31       0.      53. I        9.9 F555W_3_NoNSC,F814W_3                                       
UGCA383      14:04:46.34 -24:49:37.45  32.63  0.063    13.48   INDEF    12.64  11.1863     0.32     80.8     48.5 SBc      5.9 F814W_1_NoNSC                                               
UGCA442      23:43:46.34 -31:57:25.02  28.74  0.015     13.6     0.45    13.11   2.9559     0.82     48.9      90. SBm      8.6 F606W_3_NoNSC,F814W_3,F300W_3                               


==> web_only/UBVI_bchi_fix_mag.dat <==
#c OBJECT ch*13 %15s 
#c V d %8.2f 
#c err_V d %8.2f 
#c I d %8.2f 
#c err_I d %8.2f 
#c B d %8.2f 
#c err_B d %8.2f 
#c R d %8.2f 
#c err_R d %8.2f 
#c U d %8.2f 
#c err_U d %8.2f 
#c VV555 d %8.2f 
#c BB439 d %8.2f 
#c BB380 d %8.2f 
#c UU300 d %8.2f 

         DDO078    19.40     0.01    18.28     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
    ESO138-G010    INDEF    INDEF    15.88     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
    ESO187-G051    INDEF    INDEF    22.33     0.09    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
    ESO202-G041    INDEF    INDEF    22.37     0.09    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
    ESO241-G006    INDEF    INDEF    20.79     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
    ESO271-G005    23.36     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
    ESO290-G039    INDEF    INDEF    22.37     0.09    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
   ESO301-IG011    22.52     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
    ESO357-G012    21.84     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
    ESO358-G005    INDEF    INDEF    20.23     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
    ESO359-G029    INDEF    INDEF    INDEF    INDEF    22.89     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
    ESO404-G003    23.12     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
    ESO418-G008    22.79     0.03    20.39     0.02    INDEF    INDEF    INDEF    INDEF    21.03     0.05    INDEF    INDEF    INDEF    21.03
    ESO498-G005    21.01     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
    ESO502-G020    23.41     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
    ESO504-G017    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    14.54     0.06    INDEF    INDEF    INDEF    14.54
    ESO504-G030    INDEF    INDEF    20.11     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
    ESO508-G034    23.90     0.05    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
    ESO508-G036    21.11     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
    ESO549-G018    22.27     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
    ESO572-G022    23.06     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
         IC0239    20.60     0.02    19.40     0.02    21.16     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
         IC0396    17.38     0.01    15.21     0.01    16.91     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
         IC0769    21.64     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
         IC1933    23.80     0.08    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
         IC2056    18.25     0.01    16.14     0.01    17.31     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
         IC2129    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    15.48     0.08    INDEF    INDEF    INDEF    15.48
         IC3021    22.41     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
         IC3298    22.45     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
         IC4710    18.96     0.01    18.10     0.01    19.40     0.02    INDEF    INDEF    INDEF    INDEF    18.96    19.40    INDEF    INDEF
         IC5256    24.32     0.06    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
         IC5332    INDEF    INDEF    19.57     0.02    21.11     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
           M063    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF     9.97     0.02    INDEF    INDEF    INDEF    INDEF
           M074    17.88     0.01    16.57     0.01    18.42     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
           M083    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    11.64     0.02    INDEF    INDEF    INDEF    11.64
           M100    INDEF    INDEF    INDEF    INDEF    17.74     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    17.74    14.56    INDEF
           M101    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    11.50     0.02    INDEF    INDEF    INDEF    INDEF
           M106    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    12.40     0.02    INDEF    INDEF    INDEF    12.40
           M108    21.38     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
  MCG-01-03-085    20.36     0.01    18.99     0.02    20.90     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
  MCG-03-13-063    21.26     0.01    19.49     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC0014    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    14.34     0.05    INDEF    INDEF    INDEF    14.34
        NGC0247    18.21     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC0275    INDEF    INDEF    19.24     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC0300    INDEF    INDEF    15.29     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
       NGC0337A    INDEF    INDEF    21.09     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC0406    22.76     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC0428    20.46     0.01    17.88     0.01    19.54     0.02    INDEF    INDEF    19.60     0.03    INDEF    INDEF    INDEF    19.60
        NGC0600    INDEF    INDEF    19.58     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC0672    20.43     0.01    17.90     0.01    19.50     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC0853    INDEF    INDEF    19.35     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC0864    19.01     0.01    17.11     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC0959    19.85     0.01    17.68     0.01    18.88     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC1003    19.61     0.02    18.20     0.01    20.20     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC1042    19.55     0.01    17.20     0.01    18.97     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC1058    18.19     0.01    INDEF    INDEF    18.89     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC1073    19.37     0.01    17.51     0.01    18.59     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC1156    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    12.71     0.03    INDEF    INDEF    INDEF    12.71
        NGC1249    20.13     0.02    18.60     0.01    20.48     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC1258    21.92     0.02    20.36     0.02    22.00     0.05    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC1310    21.77     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC1325    19.69     0.01    18.13     0.01    20.11     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
       NGC1325A    21.14     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
       NGC1326A    22.20     0.06    21.18     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    22.13    INDEF    INDEF    INDEF
        NGC1385    20.09     0.01    17.85     0.01    18.78     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC1406    19.92     0.02    17.62     0.01    20.50     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC1483    23.24     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC1487    18.76     0.01    18.34     0.01    18.41     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC1493    18.73     0.01    17.10     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC1494    INDEF    INDEF    19.96     0.02    21.35     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC1507    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    10.11     0.02    INDEF    INDEF    INDEF    10.11
        NGC1518    22.28     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC1559    19.18     0.02    17.98     0.02    19.64     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC1566    15.93     0.01    14.91     0.01    INDEF    INDEF    INDEF    INDEF    15.43     0.02    15.93    INDEF    INDEF    INDEF
        NGC1569    INDEF    INDEF    13.29     0.01    INDEF    INDEF    INDEF    INDEF    12.59     0.02    INDEF    INDEF    INDEF    INDEF
        NGC1744    20.80     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC1796    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    11.00     0.02    INDEF    INDEF    INDEF    11.00
        NGC1809    20.43     0.01    18.05     0.01    19.44     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC1892    21.27     0.02    19.01     0.02    21.74     0.06    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC2090    19.65     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC2139    INDEF    INDEF    17.88     0.01    INDEF    INDEF    INDEF    INDEF    17.63     0.02    INDEF    INDEF    INDEF    17.63
        NGC2207    18.44     0.01    16.93     0.01    19.34     0.02    INDEF    INDEF    20.75     0.05    18.44    19.34    INDEF    INDEF
        NGC2283    20.51     0.01    18.11     0.01    19.75     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC2344    17.13     0.01    15.60     0.01    17.37     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC2427    19.58     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC2500    INDEF    INDEF    18.02     0.01    19.34     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC2541    21.95     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC2552    INDEF    INDEF    17.92     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC2748    21.78     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC2758    21.70     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC2763    INDEF    INDEF    19.27     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC2805    INDEF    INDEF    18.61     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC2835    19.04     0.01    17.81     0.01    19.75     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC2903    17.73     0.01    INDEF    INDEF    INDEF    INDEF    16.59     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC2997    17.12     0.01    15.43     0.01    17.67     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC3041    19.70     0.02    18.29     0.02    20.03     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC3184    19.85     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC3259    20.34     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC3274    21.08     0.02    18.62     0.02    20.15     0.02    INDEF    INDEF    19.74     0.05    INDEF    INDEF    INDEF    19.74
        NGC3319    19.98     0.01    18.40     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    19.15    INDEF    INDEF    INDEF
        NGC3338    17.69     0.01    16.14     0.01    18.13     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC3344    16.33     0.01    INDEF    INDEF    16.66     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC3346    INDEF    INDEF    19.34     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC3359    21.04     0.02    19.26     0.02    21.89     0.08    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC3423    19.93     0.02    18.64     0.01    20.45     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC3445    INDEF    INDEF    18.88     0.01    INDEF    INDEF    INDEF    INDEF    19.36     0.05    INDEF    INDEF    INDEF    19.36
        NGC3455    21.29     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC3621    17.85     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC3631    16.67     0.01    15.38     0.01    17.19     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC3666    18.36     0.01    17.02     0.01    18.89     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC3756    19.37     0.01    17.82     0.01    19.67     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC3782    21.89     0.02    20.12     0.02    21.46     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC3906    INDEF    INDEF    20.51     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC3913    21.35     0.02    19.24     0.02    20.69     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC3949    19.80     0.01    17.40     0.01    18.93     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4030    17.81     0.01    16.25     0.01    18.41     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4041    18.32     0.01    17.01     0.01    18.98     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4062    20.84     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4096    21.03     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4204    INDEF    INDEF    20.09     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4208    19.84     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    19.14     0.03    INDEF    INDEF    INDEF    19.14
        NGC4214    18.16     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4237    18.75     0.01    17.58     0.01    19.33     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4242    20.60     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4254    18.97     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    18.60     0.02    INDEF    INDEF    INDEF    INDEF
        NGC4276    22.25     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4299    INDEF    INDEF    19.00     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4393    20.98     0.02    19.78     0.02    21.40     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4395    INDEF    INDEF    INDEF    INDEF    18.05     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4396    22.64     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
       NGC4411b    INDEF    INDEF    18.25     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4414    INDEF    INDEF    INDEF    INDEF    15.60     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    15.60    INDEF    INDEF
        NGC4449    16.47     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4487    18.38     0.01    17.66     0.01    17.91     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4490    20.12     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
       NGC4496A    20.76     0.01    19.89     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    20.76    INDEF    INDEF    INDEF
        NGC4498    21.53     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4504    19.40     0.02    18.37     0.01    20.15     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4517    21.28     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4522    21.67     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4525    19.82     0.01    18.79     0.01    20.38     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4534    20.46     0.02    19.34     0.02    20.84     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4540    INDEF    INDEF    19.18     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4559    19.18     0.01    17.05     0.01    18.14     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4567    18.55     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4571    20.51     0.01    18.87     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    20.51    INDEF    INDEF    INDEF
        NGC4592    21.38     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4595    20.49     0.01    18.25     0.01    19.43     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4597    21.29     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4618    INDEF    INDEF    18.48     0.01    20.86     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4625    19.71     0.01    18.77     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    19.71    INDEF    INDEF    INDEF
        NGC4631    20.44     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4634    22.51     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4635    20.86     0.02    19.45     0.02    21.23     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4639    INDEF    INDEF    INDEF    INDEF    18.79     0.02    INDEF    INDEF    18.79     0.02    INDEF    18.79    INDEF    18.79
        NGC4651    16.83     0.01    14.99     0.01    16.99     0.02    INDEF    INDEF    INDEF    INDEF    16.83    INDEF    INDEF    INDEF
        NGC4656    20.27     0.02    17.96     0.01    19.00     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4700    20.28     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4701    INDEF    INDEF    16.50     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4771    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    12.81     0.02    INDEF    INDEF    INDEF    12.81
        NGC4775    INDEF    INDEF    17.56     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4781    21.15     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4790    INDEF    INDEF    15.73     0.01    16.52     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4806    22.05     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4861    23.23     0.05    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4900    18.98     0.01    16.81     0.01    17.80     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4904    INDEF    INDEF    19.60     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC4942    20.59     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC5054    19.56     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC5068    19.89     0.01    17.60     0.01    18.87     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC5112    22.22     0.02    19.84     0.02    21.19     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC5204    19.60     0.01    18.50     0.01    20.17     0.02    INDEF    INDEF    INDEF    INDEF    19.59    INDEF    INDEF    INDEF
        NGC5264    18.99     0.01    17.76     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC5300    18.65     0.01    17.48     0.01    19.17     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC5334    20.23     0.01    19.08     0.02    20.80     0.02    20.69     0.02    INDEF    INDEF    20.24    INDEF    INDEF    INDEF
        NGC5398    19.66     0.01    18.80     0.01    20.23     0.02    INDEF    INDEF    19.59     0.02    19.66    20.23    INDEF    INDEF
        NGC5427    19.15     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC5474    INDEF    INDEF    19.35     0.02    20.71     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC5530    19.08     0.01    17.77     0.01    19.55     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC5556    20.11     0.02    19.07     0.02    20.51     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC5584    INDEF    INDEF    20.56     0.02    INDEF    INDEF    INDEF    INDEF    19.75     0.02    INDEF    INDEF    INDEF    19.75
        NGC5585    18.93     0.01    17.90     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC5668    21.22     0.01    18.64     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC5669    INDEF    INDEF    21.35     0.06    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC5774    INDEF    INDEF    21.01     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC5789    INDEF    INDEF    20.85     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC5964    21.16     0.02    19.03     0.01    20.50     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC5970    21.09     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC6384    20.03     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC6412    INDEF    INDEF    18.86     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC6503    19.44     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC6509    19.92     0.02    18.78     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC7090    19.66     0.02    18.20     0.01    19.89     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC7162    21.44     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC7188    20.99     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC7421    19.60     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC7424    20.39     0.02    18.38     0.01    19.19     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC7462    19.68     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC7689    INDEF    INDEF    17.92     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        NGC7713    20.26     0.01    17.91     0.01    19.10     0.02    INDEF    INDEF    18.28     0.02    INDEF    INDEF    INDEF    18.28
        NGC7741    19.86     0.02    INDEF    INDEF    20.10     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
       UGC02302    21.82     0.02    20.95     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    21.82    INDEF    INDEF    INDEF
       UGC03574    20.72     0.02    19.60     0.02    21.46     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
       UGC03698    INDEF    INDEF    21.53     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
       UGC03755    20.66     0.02    20.14     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
       UGC03826    INDEF    INDEF    20.57     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
       UGC03860    INDEF    INDEF    21.25     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
       UGC04499    INDEF    INDEF    21.23     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
       UGC04904    23.05     0.09    21.72     0.05    23.95     0.19    23.91     0.12    INDEF    INDEF    23.05    INDEF    INDEF    INDEF
       UGC04988    INDEF    INDEF    20.35     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
       UGC05015    INDEF    INDEF    20.38     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
       UGC05189    INDEF    INDEF    20.48     0.03    INDEF    INDEF    INDEF    INDEF    19.95     0.02    INDEF    INDEF    INDEF    19.95
       UGC05428    21.01     0.01    19.77     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
       UGC05692    19.50     0.01    18.36     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
       UGC05889    20.64     0.01    19.55     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    20.64    INDEF    INDEF    INDEF
       UGC06192    INDEF    INDEF    20.38     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
       UGC06931    INDEF    INDEF    22.10     0.08    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
       UGC06983    22.53     0.02    20.24     0.02    21.67     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
       UGC07943    23.15     0.05    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
       UGC08041    19.59     0.01    17.35     0.01    18.62     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
       UGC08085    23.04     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
       UGC08516    INDEF    INDEF    19.40     0.02    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
       UGC09215    20.17     0.02    18.64     0.02    20.37     0.03    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
       UGC11583    19.78     0.01    18.31     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
       UGC12732    INDEF    INDEF    19.25     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        UGCA086    17.78     0.01    15.43     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        UGCA196    20.71     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF
        UGCA200    22.00     0.01    19.60     0.01    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF    INDEF

